Classification of equiangular lines with fixed angle $\arccos(1/(1+2\sqrt2))$

We determine the maximum number $N_\alpha(d)$ of equiangular lines with fixed angle $\arccos\alpha$ for $\alpha = 1/(1+2\sqrt2)$ in $d$-dimensional Euclidean space: $2,3,4,6,8,10,14,15,16,17,18,20,22$ for $d \in \{2,\dots,14\}$, and $\max(24, \lfloor 3(d-1)/2 \rfloor)$ for $d \ge 15$. This appears to be the first complete determination of $N_\alpha(d)$ in all dimensions $d$ for a fixed nontrivial $\alpha$, since the work of Lemmens and Seidel for $\alpha = 1/3$ in 1973.

==> cherry-10.txt <==
{{0,1},{0,2},{0,3}} 10
{{0,1},{0,2},{0,3},{8,9}} 10
{{0,1},{0,2},{0,3},{0,9}} 10
{{0,1},{0,2},{0,3},{0,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,9}} 10
{{0,1},{0,2},{0,3},{1,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{0,9},{1,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,9},{2,9}} 10
{{0,1},{0,2},{0,3},{1,9},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,9},{2,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,9},{2,9},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{7,8},{0,9},{8,9}} 10
{{0,1},{0,2},{0,3},{7,8},{1,9}} 10
{{0,1},{0,2},{0,3},{7,8},{1,9},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{7,8},{1,9},{2,9},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{7,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{7,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{7,8},{0,9},{1,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{7,8},{0,9},{1,9},{2,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{0,8},{1,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,9},{2,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{7,8},{0,9},{1,9},{2,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,8},{1,9}} 10
{{0,1},{0,2},{0,3},{1,8},{1,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{0,9},{1,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{0,9},{2,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{1,9},{2,9}} 10
{{0,1},{0,2},{0,3},{1,8},{1,9},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,9},{3,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,9},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{1,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,8},{0,9},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{1,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{1,9},{2,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{1,9},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{2,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{0,9},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{0,9},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{1,9},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{1,9},{3,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{1,9},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{0,9},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{2,8},{3,8},{7,8},{0,9},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8},{0,9},{1,9},{2,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8},{0,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,8},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{1,8},{4,8},{7,8},{2,9},{5,9},{7,9}} 8
{{0,1},{0,2},{0,3},{1,8},{4,8},{7,8},{0,9},{2,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{0,8},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{1,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{3,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{2,9},{3,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{0,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{0,9},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{0,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8},{1,9},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{1,9},{2,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{2,9},{3,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{0,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{0,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{0,9},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{1,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{2,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,8},{1,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,8},{1,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,8},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,8},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,8},{0,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,8},{0,9},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{0,9},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{0,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{2,9},{3,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{0,9},{1,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{0,9},{2,9},{5,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{1,9},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8},{1,9},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{1,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{3,9},{4,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{2,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{2,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{2,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{0,9},{2,9},{3,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{1,9},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{0,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{0,9},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{1,9},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{3,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{1,9},{2,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{0,9},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{2,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{0,9},{2,9},{3,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{1,9},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{0,9},{2,9},{3,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{1,9},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8},{1,9},{2,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{4,8},{1,9},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{4,8},{1,9},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{4,8},{7,8},{1,9},{2,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{0,7},{1,7},{2,8},{3,8},{0,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{0,7},{1,7},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{8,9}} 8
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{4,8},{0,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{4,8},{0,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{4,8},{0,9},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{4,8},{0,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{4,8},{0,9},{2,9},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{7,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{7,8},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{3,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{3,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{3,9},{4,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{1,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{1,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{1,9},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{0,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{3,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8},{1,9},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{0,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{0,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{0,9},{1,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{0,9},{2,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{0,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{0,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{3,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{1,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{1,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{2,9},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{1,9},{2,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{1,9},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{7,8},{1,9},{3,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{7,8},{2,9},{3,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{7,8},{2,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{7,8},{1,9},{2,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{0,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{2,8},{4,8},{1,9},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{2,8},{4,8},{1,9},{3,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{2,8},{4,8},{1,9},{3,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8},{1,9},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{1,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{1,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{0,9},{1,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{0,9},{1,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{1,9},{2,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{0,9},{1,9},{2,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{1,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{0,9},{1,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{0,9},{1,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{1,9},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{0,9},{1,9},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{1,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{0,9},{1,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{0,9},{1,9},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{2,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{2,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{0,9},{2,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{1,9},{2,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8},{2,9},{5,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8},{2,9},{5,9},{7,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8},{1,9},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8},{2,9},{5,9},{8,9}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8},{2,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8},{0,9},{2,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8},{1,9},{2,9},{5,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8},{1,9},{2,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8},{0,9},{1,9},{2,9},{5,9},{7,9}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{5,8},{0,9},{2,9},{4,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{5,8},{1,9},{2,9},{4,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{5,8},{0,9},{1,9},{2,9},{4,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{5,8},{0,9},{2,9},{3,9},{4,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{1,9},{2,9},{4,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{0,9},{1,9},{2,9},{4,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{0,9},{1,9},{2,9},{4,9},{5,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{3,9},{4,9},{5,9}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{0,9},{3,9},{4,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{0,9},{3,9},{4,9},{5,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{7,8},{1,9},{2,9},{4,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{7,8},{3,9},{4,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{7,8},{0,9},{3,9},{4,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{5,8},{7,8},{3,9},{4,9},{5,9},{8,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{5,8},{7,8},{0,9},{3,9},{4,9},{5,9},{7,9}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{2,8},{5,8},{1,9},{3,9},{5,9}} 10
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{2,8},{5,8},{0,9},{3,9},{4,9},{5,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{4,8},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{4,8},{1,9},{2,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{4,8},{1,9},{2,9},{5,9},{8,9}} 10
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{5,8},{1,9},{4,9},{5,9}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{5,8},{0,9},{1,9},{4,9},{5,9}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{5,8},{0,9},{1,9},{4,9},{5,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{5,8},{7,8},{0,9},{1,9},{4,9},{5,9}} 10
{{0,1},{0,2},{0,3},{0,7},{1,7},{2,7},{4,7},{0,8},{1,8},{3,8},{5,8},{1,9},{4,9},{5,9},{7,9},{8,9}} 7
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{2,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{2,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{0,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{0,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{6,8},{0,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{6,8},{0,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{6,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{6,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{4,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{1,8},{4,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{1,8},{4,8},{1,9},{2,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{2,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{2,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{2,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{2,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{2,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{3,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{3,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{0,9},{1,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{7,8},{0,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{7,8},{0,9},{1,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{7,8},{0,9},{1,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{7,8},{1,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{3,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{3,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{1,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{1,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{1,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{1,9},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8},{0,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8},{0,9},{1,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8},{0,9},{1,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{2,9},{3,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{7,8},{0,9},{2,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{3,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{0,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{0,9},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{0,9},{1,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{0,9},{1,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{1,9},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{0,9},{1,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{1,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{0,9},{1,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{0,9},{1,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8},{2,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{0,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{1,9},{2,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{0,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{0,9},{3,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{0,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{2,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{7,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8},{2,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8},{3,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8},{3,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8},{1,9},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8},{1,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{0,9},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{0,9},{1,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{7,8},{0,9},{1,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{7,8},{0,9},{1,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{7,8},{0,9},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{7,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{7,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{6,8},{7,8},{0,9},{1,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{6,8},{7,8},{0,9},{1,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{6,8},{7,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{1,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{1,8},{2,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{1,9},{2,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{1,9},{3,9},{4,9},{7,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{6,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{1,8},{2,8},{4,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{1,8},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,8},{3,8},{6,8},{7,8},{0,9},{3,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,8},{3,8},{6,8},{7,8},{1,9},{3,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{3,8},{7,8},{1,9},{3,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{3,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{3,8},{7,8},{0,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{3,8},{7,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{2,8},{3,8},{1,9},{2,9},{3,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{4,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{2,9},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{2,9},{3,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{0,9},{2,9},{3,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{0,9},{1,9},{3,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{2,9},{3,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{0,9},{2,9},{3,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{0,9},{2,9},{3,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{1,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{3,8},{6,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{3,8},{6,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{3,8},{6,8},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{3,8},{6,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{2,8},{3,8},{6,8},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{4,8},{7,8},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{1,9},{3,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{1,9},{3,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8},{0,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{0,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{0,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{0,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{2,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{7,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{0,9},{2,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{7,8},{1,9},{2,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{6,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{4,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{4,8},{6,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{6,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{6,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{6,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{2,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{2,9},{3,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{2,9},{3,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{0,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{0,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{0,9},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{7,8},{2,9},{3,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{7,8},{0,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{7,8},{0,9},{1,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{7,8},{2,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{2,8},{3,8},{7,8},{1,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{2,8},{3,8},{7,8},{1,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{7,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{0,8},{1,8},{4,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{0,8},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{0,8},{1,8},{4,8},{7,8},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{0,8},{4,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{0,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{1,8},{4,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{2,8},{3,8},{6,8},{7,8},{0,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{2,8},{3,8},{6,8},{7,8},{1,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{2,8},{3,8},{6,8},{7,8},{1,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{2,8},{3,8},{6,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{4,8},{6,8},{1,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{4,8},{6,8},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{2,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{1,8},{4,8},{6,8},{1,9},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{0,9},{2,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{2,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{2,8},{4,8},{6,8},{7,8},{1,9},{3,9},{4,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{2,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8},{2,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{6,8},{7,8},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{1,8},{4,8},{6,8},{2,9},{3,9},{4,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8},{0,9},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8},{6,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{0,9},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{1,9},{3,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{0,7},{0,8},{0,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7},{1,8},{4,8},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7},{1,8},{2,8},{4,8},{0,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,8},{7,8},{4,9},{6,9}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,8},{7,8},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,8},{7,8},{0,9},{1,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{2,8},{4,8},{7,8},{2,9},{4,9},{6,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{2,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,8},{0,9},{1,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,8},{7,8},{0,9},{1,9},{2,9},{3,9},{4,9},{8,9}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{1,8},{2,8},{4,8},{0,9},{3,9},{4,9},{6,9},{7,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{2,7},{3,7},{6,7},{4,8},{6,8},{7,8},{0,9},{2,9},{4,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{2,7},{3,7},{6,7},{4,8},{6,8},{7,8},{1,9},{2,9},{4,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{2,7},{3,7},{6,7},{4,8},{6,8},{7,8},{2,9},{3,9},{4,9},{6,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7},{2,8},{4,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7},{0,8},{2,8},{4,8},{7,8},{0,9},{1,9},{3,9},{4,9},{7,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,7},{2,8},{4,8},{6,8},{0,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,7},{2,8},{4,8},{6,8},{0,9},{1,9},{3,9},{4,9},{6,9},{8,9}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6},{2,7},{4,7},{0,8},{1,8},{3,8},{4,8},{7,8},{0,9},{2,9},{3,9},{4,9},{6,9}} 10
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6},{2,7},{4,7},{6,7},{0,8},{1,8},{3,8},{4,8},{6,8},{0,9},{2,9},{3,9},{4,9},{7,9},{8,9}} 7
{{0,1},{1,2},{2,3}} 10
{{0,1},{1,2},{2,3},{8,9}} 10
{{0,1},{1,2},{2,3},{0,9}} 10
{{0,1},{1,2},{2,3},{0,9},{8,9}} 10
{{0,1},{1,2},{2,3},{0,9},{3,9}} 10
{{0,1},{1,2},{2,3},{7,8},{6,9}} 10
{{0,1},{1,2},{2,3},{7,8},{0,9}} 10
{{0,1},{1,2},{2,3},{7,8},{0,9},{8,9}} 9
{{0,1},{1,2},{2,3},{7,8},{0,9},{6,9}} 10
{{0,1},{1,2},{2,3},{0,8},{3,9},{8,9}} 10
{{0,1},{1,2},{2,3},{0,8},{7,8},{3,9},{7,9}} 10
{{0,1},{1,2},{2,3},{6,7},{5,8},{0,9}} 10
{{0,1},{1,2},{2,3},{6,7},{5,8},{0,9},{8,9}} 9
{{0,1},{1,2},{2,3},{6,7},{5,8},{0,9},{1,9},{2,9},{5,9},{6,9},{7,9},{8,9}} 10
{{0,1},{1,2},{2,3},{6,7},{5,8},{0,9},{3,9},{7,9},{8,9}} 10
{{0,1},{1,2},{2,3},{6,7},{5,8},{0,9},{1,9},{2,9},{3,9},{5,9},{6,9},{7,9},{8,9}} 10
{{0,1},{1,2},{2,3},{6,7},{0,8},{3,9},{8,9}} 10
{{0,1},{1,2},{2,3},{6,7},{0,8},{7,8},{3,9},{6,9}} 8
{{0,1},{1,2},{2,3},{6,7},{0,8},{5,8},{3,9},{5,9}} 10
{{0,1},{1,2},{2,3},{0,7},{1,8},{6,8},{1,9},{5,9}} 10
{{0,1},{1,2},{2,3},{1,7},{6,7},{1,8},{5,8},{0,9},{3,9},{5,9},{6,9}} 10
{{0,1},{1,2},{2,3},{1,7},{6,7},{1,8},{5,8},{0,9},{1,9},{3,9},{5,9},{6,9}} 10
{{0,1},{1,2},{2,3},{1,7},{2,7},{5,7},{6,7},{0,8},{3,8},{6,8},{7,8},{0,9},{3,9},{5,9},{7,9}} 10
{{0,1},{1,2},{2,3},{5,6},{0,7},{0,8},{1,8},{2,8},{5,8},{6,8},{7,8},{0,9},{1,9},{2,9},{3,9},{5,9},{6,9}} 8
{{0,1},{1,2},{2,3},{1,6},{5,6},{0,7},{2,7},{5,7},{0,8},{3,8},{6,8},{0,9},{1,9},{3,9},{5,9}} 10


==> cherry-19.txt <==
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18}} 17
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{2,18},{14,18},{16,18}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{1,18},{11,18},{12,18}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18},{15,18}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{2,17},{14,17},{3,18},{14,18},{15,18}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{2,17},{14,17},{3,18},{13,18}} 17
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{1,18},{10,18},{11,18}} 16
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{2,18},{13,18},{15,18}} 16
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{2,17},{13,17},{15,17},{3,18},{13,18},{14,18}} 16
{{0,1},{0,2},{0,3},{1,15},{1,16},{13,16},{14,16},{1,17},{11,17},{12,17},{1,18},{9,18},{10,18}} 16
{{0,1},{0,2},{0,3},{1,15},{1,16},{13,16},{14,16},{2,17},{14,17},{2,18},{13,18}} 17
{{0,1},{0,2},{0,3},{1,15},{1,16},{13,16},{14,16},{2,17},{14,17},{3,18},{13,18}} 17
{{0,1},{0,2},{0,3},{1,15},{2,16},{14,16},{2,17},{13,17},{3,18},{14,18}} 17
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{13,16},{1,17},{11,17},{12,17},{1,18},{9,18},{10,18}} 17
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{13,16},{2,17},{14,17},{3,18},{13,18},{14,18}} 17
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{1,17},{10,17},{11,17},{1,18},{8,18},{9,18}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{2,17},{13,17},{2,18},{12,18},{14,18}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{2,17},{13,17},{3,18},{12,18}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{2,17},{13,17},{14,17},{3,18},{12,18},{14,18}} 16
{{0,1},{0,2},{0,3},{1,15},{13,15},{14,15},{1,16},{11,16},{12,16},{1,17},{9,17},{10,17},{1,18},{7,18},{8,18}} 15
{{0,1},{0,2},{0,3},{1,15},{13,15},{14,15},{1,16},{11,16},{12,16},{2,17},{12,17},{14,17},{2,18},{11,18},{13,18}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{1,18},{4,18},{7,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{7,17},{10,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{1,17},{4,17},{7,17},{14,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{1,17},{4,17},{7,17},{14,17},{15,17},{16,17},{2,18},{5,18},{7,18},{14,18},{15,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{7,16},{8,16},{13,16},{1,17},{13,17},{2,18},{13,18}} 17
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{7,16},{8,16},{13,16},{1,17},{13,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{7,16},{8,16},{13,16},{1,17},{13,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{1,15},{13,15},{1,16},{12,16},{2,17},{13,17},{2,18},{12,18}} 17
{{0,1},{0,2},{0,3},{1,14},{1,15},{13,15},{1,16},{11,16},{12,16},{1,17},{9,17},{10,17},{1,18},{7,18},{8,18}} 16
{{0,1},{0,2},{0,3},{1,14},{1,15},{12,15},{13,15},{1,16},{10,16},{11,16},{1,17},{8,17},{9,17},{1,18},{4,18},{7,18}} 15
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{12,15},{1,16},{11,16},{1,17},{9,17},{10,17},{1,18},{7,18},{8,18}} 17
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{12,15},{1,16},{10,16},{11,16},{1,17},{8,17},{9,17},{1,18},{4,18},{7,18}} 16
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{11,15},{12,15},{1,16},{9,16},{10,16},{1,17},{7,17},{8,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{11,15},{12,15},{2,16},{12,16},{2,17},{11,17},{13,17},{3,18},{12,18},{13,18}} 15
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{11,15},{12,15},{2,16},{12,16},{2,17},{11,17},{13,17},{3,18},{11,18}} 15
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{11,15},{12,15},{2,16},{12,16},{2,17},{11,17},{13,17},{3,18},{11,18},{14,18},{16,18}} 16
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{11,15},{12,15},{2,16},{12,16},{14,16},{2,17},{11,17},{13,17},{3,18},{12,18},{13,18}} 16
{{0,1},{0,2},{0,3},{1,14},{12,14},{13,14},{1,15},{10,15},{11,15},{1,16},{8,16},{9,16},{1,17},{4,17},{7,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{1,14},{12,14},{13,14},{1,15},{10,15},{11,15},{2,16},{11,16},{13,16},{2,17},{10,17},{12,17},{3,18},{11,18},{12,18}} 14
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{9,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{8,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{8,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{10,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{9,16},{11,16},{15,16},{0,17},{7,17},{8,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{9,16},{11,16},{15,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{8,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{2,17},{5,17},{7,17},{13,17},{14,17},{15,17},{3,18},{4,18},{5,18},{13,18},{14,18},{15,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{7,15},{8,15},{1,16},{1,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{7,15},{8,15},{1,16},{1,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{7,15},{8,15},{1,16},{2,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{7,15},{8,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{1,18},{4,18},{5,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{1,15},{1,16},{1,17},{7,17},{8,17},{13,17},{14,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{1,15},{7,15},{8,15},{13,15},{14,15},{2,16},{4,16},{8,16},{13,16},{14,16},{3,17},{4,17},{7,17},{13,17},{14,17},{2,18},{5,18},{7,18},{13,18},{14,18}} 14
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{0,16},{7,16},{9,16},{11,16},{0,17},{7,17},{8,17},{12,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{0,16},{7,16},{9,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{2,17},{5,17},{7,17},{13,17},{14,17},{15,17},{3,18},{4,18},{5,18},{13,18},{14,18},{15,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{7,15},{8,15},{12,15},{1,16},{12,16},{2,17},{12,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 17
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{7,15},{8,15},{12,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{1,18},{4,18},{5,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{7,15},{8,15},{11,15},{14,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{1,18},{4,18},{5,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{1,15},{7,15},{8,15},{13,15},{14,15},{2,16},{4,16},{8,16},{13,16},{14,16},{3,17},{4,17},{7,17},{13,17},{14,17},{2,18},{5,18},{7,18},{13,18},{14,18}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{1,14},{1,15},{12,15},{1,16},{9,16},{10,16},{13,16},{1,17},{7,17},{8,17},{13,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{1,14},{12,14},{1,15},{11,15},{1,16},{9,16},{10,16},{13,16},{1,17},{7,17},{8,17},{13,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{1,14},{9,14},{10,14},{13,14},{1,15},{7,15},{8,15},{13,15},{2,16},{8,16},{10,16},{13,16},{2,17},{7,17},{9,17},{13,17},{3,18},{8,18},{9,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{10,16},{0,17},{4,17},{9,17},{10,17},{0,18},{4,18},{8,18},{11,18}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{10,16},{0,17},{4,17},{9,17},{10,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{10,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{1,15},{12,15},{2,16},{12,16},{3,17},{12,17},{0,18},{4,18},{7,18},{12,18}} 17
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{1,15},{12,15},{2,16},{12,16},{0,17},{4,17},{7,17},{12,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{1,13},{1,14},{12,14},{1,15},{10,15},{11,15},{1,16},{8,16},{9,16},{1,17},{4,17},{7,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{1,13},{12,13},{1,14},{11,14},{1,15},{10,15},{1,16},{9,16},{1,17},{7,17},{8,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 17
{{0,1},{0,2},{0,3},{1,13},{12,13},{1,14},{11,14},{1,15},{10,15},{1,16},{8,16},{9,16},{1,17},{4,17},{7,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{1,13},{12,13},{1,14},{10,14},{11,14},{2,15},{11,15},{2,16},{10,16},{12,16},{3,17},{11,17},{12,17},{3,18},{10,18},{13,18},{15,18}} 15
{{0,1},{0,2},{0,3},{1,13},{11,13},{12,13},{1,14},{9,14},{10,14},{2,15},{10,15},{12,15},{2,16},{9,16},{11,16},{3,17},{10,17},{11,17},{3,18},{9,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{0,16},{7,16},{10,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{0,16},{7,16},{9,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{15,17},{3,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{10,15},{11,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{0,16},{7,16},{8,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{0,16},{7,16},{8,16},{11,16},{13,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 16
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{11,15},{14,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{1,17},{11,17},{13,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{0,15},{7,15},{9,15},{11,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{0,15},{7,15},{8,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{11,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,12},{11,12},{1,13},{9,13},{10,13},{12,13},{1,14},{7,14},{8,14},{12,14},{2,15},{8,15},{10,15},{12,15},{2,16},{7,16},{9,16},{12,16},{3,17},{8,17},{9,17},{12,17},{3,18},{7,18},{10,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{15,17},{3,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{10,15},{0,16},{7,16},{8,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{10,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{7,15},{8,15},{9,15},{12,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{9,14},{10,14},{0,15},{7,15},{8,15},{11,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{9,14},{10,14},{1,15},{11,15},{14,15},{2,16},{11,16},{14,16},{0,17},{4,17},{7,17},{11,17},{14,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{12,18},{13,18},{15,18},{16,18},{17,18}} 18
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{9,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{11,16},{1,17},{4,17},{12,17},{13,17},{14,17},{15,17},{16,17},{2,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18}} 16
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{8,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{8,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{7,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{7,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{1,17},{5,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{7,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{7,16},{1,17},{5,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{4,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{12,18},{13,18},{14,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{4,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{0,18},{1,18},{2,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{4,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{12,17},{13,17},{14,17},{15,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{4,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{12,17},{13,17},{14,17},{15,17},{3,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{1,15},{2,15},{3,15},{7,15},{8,15},{9,15},{10,15},{11,15},{1,16},{4,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{12,17},{13,17},{14,17},{15,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{4,15},{8,15},{10,15},{14,15},{0,16},{4,16},{7,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{1,15},{4,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{0,17},{1,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{15,17},{2,18},{4,18},{5,18},{12,18},{13,18},{14,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{1,14},{2,15},{7,15},{12,15},{13,15},{14,15},{1,16},{4,16},{7,16},{12,16},{13,16},{3,17},{4,17},{12,17},{13,17},{14,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18}} 13
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{11,13},{0,14},{7,14},{9,14},{10,14},{0,15},{4,15},{8,15},{10,15},{0,16},{4,16},{7,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{11,13},{1,14},{11,14},{1,15},{10,15},{13,15},{1,16},{9,16},{12,16},{1,17},{4,17},{7,17},{12,17},{13,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{14,18},{15,18},{16,18},{17,18}} 17
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{11,13},{1,14},{11,14},{2,15},{11,15},{3,16},{11,16},{0,17},{4,17},{7,17},{11,17},{1,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 17
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{1,13},{8,13},{9,13},{12,13},{2,14},{7,14},{9,14},{12,14},{3,15},{7,15},{8,15},{12,15},{1,16},{4,16},{7,16},{12,16},{2,17},{4,17},{8,17},{12,17},{3,18},{4,18},{9,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{8,15},{10,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{8,15},{10,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{15,17},{3,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{7,15},{11,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{7,15},{10,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{7,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{7,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{11,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{7,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{2,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{3,18},{4,18},{5,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{0,18},{3,18},{4,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{15,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{15,18},{16,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{11,16},{14,16},{15,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{16,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{16,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{11,16},{14,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{15,17},{16,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{15,18},{16,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{5,15},{7,15},{8,15},{9,15},{11,15},{14,15},{1,16},{3,16},{5,16},{7,16},{10,16},{12,16},{13,16},{15,16},{1,17},{2,17},{4,17},{5,17},{10,17},{12,17},{13,17},{15,17},{0,18},{3,18},{4,18},{5,18},{8,18},{9,18},{11,18},{14,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{11,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{14,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{11,16},{15,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{14,17},{16,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{3,14},{7,14},{8,14},{10,14},{12,14},{2,15},{4,15},{8,15},{12,15},{1,16},{2,16},{4,16},{7,16},{10,16},{12,16},{3,17},{4,17},{7,17},{12,17},{1,18},{3,18},{4,18},{8,18},{10,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{3,14},{7,14},{8,14},{10,14},{12,14},{2,15},{4,15},{8,15},{12,15},{1,16},{2,16},{4,16},{7,16},{10,16},{12,16},{3,17},{4,17},{7,17},{12,17},{2,18},{5,18},{7,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{3,14},{7,14},{8,14},{10,14},{12,14},{2,15},{4,15},{8,15},{12,15},{1,16},{2,16},{4,16},{7,16},{10,16},{12,16},{1,17},{3,17},{4,17},{8,17},{10,17},{12,17},{1,18},{2,18},{5,18},{8,18},{10,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{3,14},{7,14},{8,14},{10,14},{12,14},{2,15},{4,15},{8,15},{12,15},{1,16},{2,16},{4,16},{7,16},{10,16},{12,16},{2,17},{5,17},{7,17},{12,17},{1,18},{2,18},{5,18},{8,18},{10,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{3,14},{7,14},{8,14},{10,14},{12,14},{2,15},{4,15},{8,15},{12,15},{3,16},{4,16},{7,16},{12,16},{2,17},{5,17},{7,17},{12,17},{3,18},{5,18},{8,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{3,14},{7,14},{8,14},{10,14},{12,14},{1,15},{2,15},{4,15},{8,15},{10,15},{12,15},{1,16},{3,16},{4,16},{7,16},{10,16},{12,16},{1,17},{2,17},{5,17},{7,17},{10,17},{12,17},{1,18},{3,18},{5,18},{8,18},{10,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{2,14},{4,14},{8,14},{12,14},{3,15},{4,15},{7,15},{12,15},{2,16},{5,16},{7,16},{12,16},{3,17},{5,17},{8,17},{12,17},{1,18},{4,18},{5,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{7,13},{8,13},{12,13},{1,14},{2,14},{4,14},{8,14},{10,14},{12,14},{1,15},{3,15},{4,15},{7,15},{10,15},{12,15},{1,16},{2,16},{5,16},{7,16},{10,16},{12,16},{1,17},{3,17},{5,17},{8,17},{10,17},{12,17},{1,18},{4,18},{5,18},{12,18}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{1,13},{2,13},{7,13},{8,13},{10,13},{12,13},{0,14},{3,14},{4,14},{7,14},{8,14},{9,14},{11,14},{13,14},{1,15},{3,15},{5,15},{8,15},{10,15},{12,15},{14,15},{2,16},{3,16},{5,16},{7,16},{10,16},{12,16},{14,16},{0,17},{1,17},{4,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{16,17},{0,18},{2,18},{4,18},{5,18},{8,18},{9,18},{11,18},{13,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{8,14},{9,14},{1,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{4,16},{7,16},{12,16},{13,16},{14,16},{2,17},{5,17},{7,17},{11,17},{12,17},{13,17},{14,17},{1,18},{3,18},{5,18},{7,18},{12,18},{13,18},{14,18}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{8,14},{9,14},{1,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{4,16},{7,16},{12,16},{13,16},{14,16},{2,17},{5,17},{7,17},{11,17},{12,17},{13,17},{14,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{10,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{9,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{9,14},{13,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{12,17},{13,17},{1,18},{2,18},{4,18},{5,18},{12,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{12,17},{13,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{7,13},{8,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{11,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{7,13},{8,13},{12,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{11,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{3,14},{7,14},{8,14},{12,14},{2,15},{4,15},{8,15},{11,15},{12,15},{1,16},{2,16},{4,16},{7,16},{12,16},{3,17},{4,17},{7,17},{11,17},{12,17},{1,18},{3,18},{4,18},{8,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{3,14},{7,14},{8,14},{12,14},{2,15},{4,15},{8,15},{11,15},{12,15},{1,16},{2,16},{4,16},{7,16},{12,16},{2,17},{5,17},{7,17},{11,17},{12,17},{1,18},{2,18},{5,18},{8,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{2,16},{5,16},{7,16},{11,16},{12,16},{3,17},{5,17},{8,17},{11,17},{12,17},{1,18},{4,18},{5,18},{11,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{0,14},{1,14},{7,14},{8,14},{9,14},{10,14},{2,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{0,16},{3,16},{4,16},{8,16},{9,16},{10,16},{15,16},{0,17},{2,17},{5,17},{8,17},{9,17},{10,17},{15,17},{3,18},{5,18},{7,18},{11,18},{12,18},{13,18},{14,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{0,14},{1,14},{7,14},{8,14},{9,14},{10,14},{2,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{0,16},{3,16},{4,16},{8,16},{9,16},{10,16},{15,16},{3,17},{5,17},{7,17},{11,17},{12,17},{13,17},{14,17},{16,17},{1,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{9,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{2,16},{5,16},{7,16},{11,16},{12,16},{3,17},{5,17},{8,17},{11,17},{12,17},{1,18},{4,18},{5,18},{11,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{2,16},{5,16},{7,16},{11,16},{12,16},{3,17},{5,17},{8,17},{11,17},{12,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{2,16},{5,16},{7,16},{11,16},{12,16},{0,17},{3,17},{5,17},{8,17},{9,17},{10,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{0,17},{3,17},{5,17},{8,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{0,15},{3,15},{4,15},{7,15},{9,15},{10,15},{13,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{15,16},{0,17},{3,17},{5,17},{8,17},{9,17},{10,17},{13,17},{14,17},{16,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{13,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{10,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{2,16},{5,16},{7,16},{11,16},{12,16},{3,17},{5,17},{8,17},{11,17},{12,17},{1,18},{4,18},{5,18},{11,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{1,15},{2,15},{3,15},{7,15},{8,15},{9,15},{10,15},{1,16},{4,16},{11,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{0,15},{4,15},{9,15},{10,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{0,15},{4,15},{8,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{0,17},{1,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{15,17},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{4,14},{8,14},{0,15},{4,15},{7,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{4,18},{5,18},{7,18},{8,18},{9,18},{11,18}} 16
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{4,14},{8,14},{0,15},{4,15},{7,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{4,14},{8,14},{0,15},{4,15},{7,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{3,17},{5,17},{10,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{4,18},{5,18},{7,18},{8,18},{9,18},{11,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{4,14},{8,14},{0,15},{4,15},{7,15},{1,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{11,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{4,18},{5,18},{7,18},{8,18},{9,18},{11,18}} 17
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{4,14},{8,14},{0,15},{4,15},{7,15},{10,15},{12,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{10,13},{0,14},{4,14},{8,14},{10,14},{0,15},{4,15},{7,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{10,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{10,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{1,13},{4,13},{7,13},{11,13},{12,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{10,14},{13,14},{2,15},{5,15},{7,15},{11,15},{12,15},{14,15},{0,16},{1,16},{3,16},{5,16},{7,16},{8,16},{9,16},{10,16},{13,16},{15,16},{0,17},{1,17},{2,17},{4,17},{5,17},{8,17},{9,17},{10,17},{13,17},{15,17},{3,18},{4,18},{5,18},{11,18},{12,18},{14,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{13,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{13,16},{0,17},{3,17},{5,17},{7,17},{8,17},{10,17},{13,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{1,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{11,15},{12,15},{14,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{13,16},{15,16},{0,17},{3,17},{5,17},{7,17},{8,17},{10,17},{13,17},{15,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{13,18},{15,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{1,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{11,15},{12,15},{14,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{13,16},{15,16},{1,17},{3,17},{5,17},{7,17},{8,17},{11,17},{12,17},{14,17},{16,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{13,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{13,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{13,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{13,17},{0,18},{3,18},{4,18},{5,18},{9,18},{10,18},{13,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{13,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{13,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{13,17},{1,18},{3,18},{4,18},{5,18},{9,18},{11,18},{12,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{13,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{13,16},{1,17},{2,17},{4,17},{5,17},{8,17},{11,17},{12,17},{14,17},{15,17},{16,17},{1,18},{3,18},{4,18},{5,18},{9,18},{11,18},{12,18},{14,18},{15,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{13,15},{1,16},{3,16},{5,16},{7,16},{8,16},{11,16},{12,16},{14,16},{15,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{13,17},{16,17},{1,18},{3,18},{4,18},{5,18},{9,18},{11,18},{12,18},{14,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{0,13},{4,13},{7,13},{10,13},{0,14},{1,14},{2,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{1,15},{5,15},{7,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{10,16},{0,17},{1,17},{4,17},{5,17},{8,17},{10,17},{2,18},{3,18},{4,18},{5,18},{9,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{0,13},{4,13},{7,13},{10,13},{0,14},{1,14},{2,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{1,15},{5,15},{7,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{10,16},{1,17},{3,17},{4,17},{5,17},{8,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{2,18},{3,18},{4,18},{5,18},{9,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{0,13},{4,13},{7,13},{10,13},{1,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{11,14},{12,14},{13,14},{0,15},{1,15},{5,15},{7,15},{9,15},{10,15},{14,15},{0,16},{2,16},{5,16},{7,16},{8,16},{10,16},{14,16},{0,17},{1,17},{4,17},{5,17},{8,17},{10,17},{14,17},{0,18},{2,18},{4,18},{5,18},{9,18},{10,18},{14,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{4,13},{7,13},{11,13},{12,13},{2,14},{3,14},{4,14},{7,14},{9,14},{11,14},{12,14},{2,15},{5,15},{7,15},{11,15},{12,15},{1,16},{3,16},{5,16},{7,16},{9,16},{11,16},{12,16},{1,17},{2,17},{4,17},{5,17},{9,17},{11,17},{12,17},{0,18},{3,18},{4,18},{5,18},{8,18},{10,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{4,13},{7,13},{11,13},{12,13},{2,14},{3,14},{4,14},{7,14},{9,14},{11,14},{12,14},{2,15},{5,15},{7,15},{11,15},{12,15},{1,16},{3,16},{5,16},{7,16},{9,16},{11,16},{12,16},{0,17},{1,17},{2,17},{4,17},{5,17},{8,17},{9,17},{10,17},{13,17},{14,17},{15,17},{16,17},{0,18},{3,18},{4,18},{5,18},{8,18},{10,18},{13,18},{14,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{4,13},{7,13},{11,13},{12,13},{2,14},{3,14},{4,14},{7,14},{9,14},{11,14},{12,14},{0,15},{2,15},{5,15},{7,15},{8,15},{10,15},{13,15},{14,15},{1,16},{3,16},{5,16},{7,16},{9,16},{11,16},{12,16},{15,16},{1,17},{2,17},{4,17},{5,17},{9,17},{11,17},{12,17},{15,17},{0,18},{3,18},{4,18},{5,18},{8,18},{10,18},{13,18},{14,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{4,13},{7,13},{11,13},{12,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{10,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{13,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{13,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{13,17},{0,18},{3,18},{4,18},{5,18},{9,18},{10,18},{13,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{4,13},{7,13},{11,13},{12,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{10,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{13,15},{1,16},{3,16},{5,16},{7,16},{8,16},{11,16},{12,16},{14,16},{15,16},{1,17},{2,17},{4,17},{5,17},{8,17},{11,17},{12,17},{14,17},{15,17},{0,18},{3,18},{4,18},{5,18},{9,18},{10,18},{13,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{0,13},{1,13},{4,13},{7,13},{9,13},{10,13},{2,14},{3,14},{4,14},{7,14},{8,14},{11,14},{12,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{14,15},{1,16},{3,16},{5,16},{7,16},{8,16},{11,16},{12,16},{13,16},{15,16},{1,17},{2,17},{4,17},{5,17},{8,17},{11,17},{12,17},{13,17},{15,17},{0,18},{3,18},{4,18},{5,18},{9,18},{10,18},{14,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{10,11},{1,12},{1,13},{8,13},{9,13},{11,13},{1,14},{4,14},{7,14},{11,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{12,15},{13,15},{14,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{12,16},{13,16},{14,16},{0,17},{3,17},{5,17},{7,17},{8,17},{10,17},{12,17},{13,17},{14,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{12,18},{13,18},{14,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{1,12},{1,13},{8,13},{9,13},{11,13},{1,14},{4,14},{7,14},{11,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{12,15},{13,15},{14,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{12,16},{13,16},{14,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{12,17},{13,17},{14,17},{0,18},{3,18},{4,18},{5,18},{9,18},{10,18},{12,18},{13,18},{14,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{1,12},{1,13},{8,13},{9,13},{11,13},{1,14},{4,14},{7,14},{11,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{12,15},{13,15},{14,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{12,16},{13,16},{14,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{12,17},{13,17},{14,17},{1,18},{3,18},{4,18},{5,18},{9,18},{11,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{1,12},{1,13},{8,13},{9,13},{11,13},{1,14},{4,14},{7,14},{11,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{12,15},{13,15},{14,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{12,16},{13,16},{14,16},{1,17},{2,17},{4,17},{5,17},{8,17},{11,17},{15,17},{16,17},{1,18},{3,18},{4,18},{5,18},{9,18},{11,18},{15,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{1,12},{8,12},{9,12},{11,12},{1,13},{4,13},{7,13},{11,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{10,14},{12,14},{13,14},{0,15},{2,15},{5,15},{7,15},{9,15},{10,15},{12,15},{13,15},{0,16},{3,16},{5,16},{7,16},{8,16},{10,16},{12,16},{13,16},{0,17},{2,17},{4,17},{5,17},{8,17},{10,17},{12,17},{13,17},{1,18},{3,18},{4,18},{5,18},{9,18},{11,18},{14,18},{15,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{13,14},{1,15},{9,15},{12,15},{1,16},{8,16},{11,16},{1,17},{4,17},{7,17},{11,17},{12,17},{13,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18},{17,18}} 16
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{10,14},{13,14},{1,15},{9,15},{12,15},{1,16},{8,16},{11,16},{0,17},{4,17},{7,17},{10,17},{13,17},{15,17},{16,17},{2,18},{3,18},{4,18},{7,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18}} 19
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{10,14},{13,14},{1,15},{9,15},{12,15},{1,16},{8,16},{11,16},{0,17},{4,17},{7,17},{10,17},{13,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18}} 18
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{10,14},{13,14},{1,15},{9,15},{12,15},{1,16},{8,16},{11,16},{1,17},{4,17},{7,17},{11,17},{12,17},{13,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18},{17,18}} 17
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{11,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{11,17},{12,17},{13,17},{1,18},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{11,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{11,17},{12,17},{13,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{11,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{11,17},{12,17},{13,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{11,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{11,17},{12,17},{13,17},{0,18},{3,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{11,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{15,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{10,13},{1,14},{10,14},{2,15},{10,15},{0,16},{4,16},{10,16},{0,17},{5,17},{8,17},{9,17},{13,17},{14,17},{15,17},{16,17},{1,18},{2,18},{3,18},{5,18},{8,18},{9,18},{10,18},{13,18},{16,18}} 19
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{2,15},{3,15},{7,15},{8,15},{9,15},{10,15},{1,16},{4,16},{11,16},{12,16},{13,16},{14,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{1,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{15,17},{0,18},{1,18},{2,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{0,17},{1,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{15,17},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{1,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{4,14},{8,14},{9,14},{0,15},{4,15},{7,15},{10,15},{0,16},{1,16},{2,16},{4,16},{7,16},{8,16},{9,16},{10,16},{1,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{14,16},{0,17},{1,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{15,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{12,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{12,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{1,11},{1,12},{9,12},{10,12},{1,13},{7,13},{8,13},{1,14},{2,14},{4,14},{8,14},{10,14},{1,15},{2,15},{4,15},{7,15},{9,15},{1,16},{3,16},{4,16},{8,16},{9,16},{1,17},{2,17},{5,17},{8,17},{9,17},{1,18},{4,18},{5,18}} 13
{{0,1},{0,2},{0,3},{1,11},{0,12},{1,12},{7,12},{8,12},{9,12},{10,12},{2,13},{12,13},{2,14},{3,14},{4,14},{9,14},{10,14},{11,14},{12,14},{2,15},{3,15},{4,15},{7,15},{8,15},{11,15},{12,15},{2,16},{3,16},{5,16},{8,16},{10,16},{11,16},{12,16},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{12,17},{0,18},{1,18},{4,18},{5,18},{8,18},{9,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{1,11},{0,12},{1,12},{7,12},{8,12},{9,12},{10,12},{2,13},{11,13},{12,13},{2,14},{3,14},{4,14},{9,14},{10,14},{11,14},{12,14},{2,15},{3,15},{4,15},{7,15},{8,15},{11,15},{12,15},{2,16},{3,16},{5,16},{8,16},{10,16},{11,16},{12,16},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{12,17},{0,18},{1,18},{4,18},{5,18},{8,18},{9,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 14
{{0,1},{0,2},{0,3},{1,11},{0,12},{1,12},{7,12},{8,12},{9,12},{10,12},{2,13},{3,13},{4,13},{9,13},{10,13},{11,13},{12,13},{2,14},{3,14},{4,14},{7,14},{8,14},{11,14},{12,14},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{12,15},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{12,16},{0,17},{1,17},{4,17},{5,17},{8,17},{9,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{4,18},{5,18},{7,18},{10,18},{13,18},{14,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{1,11},{0,12},{2,12},{7,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{4,13},{9,13},{10,13},{12,13},{1,14},{3,14},{4,14},{7,14},{8,14},{12,14},{1,15},{3,15},{5,15},{8,15},{10,15},{12,15},{1,16},{3,16},{5,16},{7,16},{9,16},{12,16},{0,17},{2,17},{4,17},{5,17},{8,17},{9,17},{11,17},{13,17},{14,17},{15,17},{16,17},{0,18},{2,18},{4,18},{5,18},{7,18},{10,18},{11,18},{13,18},{14,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{9,10},{0,11},{10,11},{0,12},{9,12},{1,13},{7,13},{8,13},{11,13},{12,13},{2,14},{4,14},{8,14},{11,14},{12,14},{3,15},{4,15},{7,15},{11,15},{12,15},{2,16},{5,16},{7,16},{11,16},{12,16},{3,17},{5,17},{8,17},{11,17},{12,17},{1,18},{4,18},{5,18},{11,18},{12,18}} 13
{{0,1},{0,2},{0,3},{9,10},{0,11},{10,11},{0,12},{8,12},{9,12},{1,13},{4,13},{7,13},{11,13},{12,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{10,14},{13,14},{2,15},{5,15},{7,15},{11,15},{12,15},{14,15},{0,16},{1,16},{3,16},{5,16},{7,16},{8,16},{9,16},{10,16},{13,16},{15,16},{0,17},{1,17},{2,17},{4,17},{5,17},{8,17},{9,17},{10,17},{13,17},{15,17},{3,18},{4,18},{5,18},{11,18},{12,18},{14,18},{16,18},{17,18}} 13
{{0,1},{0,2},{0,3},{9,10},{0,11},{8,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{10,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{14,18},{16,18}} 15
{{0,1},{0,2},{0,3},{9,10},{0,11},{8,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{10,13},{1,14},{4,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{15,18},{17,18}} 15
{{0,1},{0,2},{0,3},{9,10},{0,11},{8,11},{10,11},{0,12},{7,12},{10,12},{0,13},{1,13},{4,13},{7,13},{8,13},{10,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{5,15},{7,15},{8,15},{10,15},{0,16},{1,16},{3,16},{5,16},{7,16},{8,16},{9,16},{10,16},{1,17},{2,17},{4,17},{5,17},{9,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{3,18},{4,18},{5,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{0,10},{0,11},{9,11},{0,12},{8,12},{1,13},{4,13},{7,13},{10,13},{11,13},{12,13},{2,14},{3,14},{4,14},{7,14},{11,14},{12,14},{2,15},{5,15},{7,15},{10,15},{11,15},{12,15},{1,16},{3,16},{5,16},{7,16},{11,16},{12,16},{1,17},{2,17},{4,17},{5,17},{11,17},{12,17},{3,18},{4,18},{5,18},{10,18},{11,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,10},{0,11},{9,11},{0,12},{8,12},{9,12},{1,13},{4,13},{7,13},{10,13},{11,13},{12,13},{2,14},{3,14},{4,14},{7,14},{11,14},{12,14},{2,15},{5,15},{7,15},{10,15},{11,15},{12,15},{1,16},{3,16},{5,16},{7,16},{11,16},{12,16},{1,17},{2,17},{4,17},{5,17},{11,17},{12,17},{3,18},{4,18},{5,18},{10,18},{11,18},{12,18}} 13
{{0,1},{0,2},{0,3},{0,10},{0,11},{9,11},{0,12},{7,12},{8,12},{0,13},{1,13},{4,13},{7,13},{8,13},{9,13},{10,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{0,15},{2,15},{5,15},{7,15},{8,15},{9,15},{10,15},{0,16},{1,16},{3,16},{5,16},{7,16},{8,16},{9,16},{1,17},{2,17},{4,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{3,18},{4,18},{5,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18}} 13
{{0,1},{0,2},{0,3},{0,10},{0,11},{7,11},{8,11},{9,11},{10,11},{1,12},{2,12},{3,12},{7,12},{8,12},{9,12},{0,13},{1,13},{4,13},{8,13},{9,13},{0,14},{2,14},{4,14},{7,14},{9,14},{1,15},{2,15},{4,15},{7,15},{8,15},{10,15},{0,16},{3,16},{4,16},{7,16},{8,16},{1,17},{3,17},{4,17},{7,17},{9,17},{10,17},{2,18},{3,18},{4,18},{8,18},{9,18},{10,18}} 13
{{0,1},{0,2},{0,3},{0,10},{9,10},{0,11},{8,11},{0,12},{7,12},{1,13},{2,14},{3,15},{0,16},{4,16},{0,17},{5,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 19
{{0,1},{0,2},{0,3},{0,10},{9,10},{0,11},{8,11},{0,12},{7,12},{9,12},{1,13},{11,13},{12,13},{2,14},{10,14},{13,14},{1,15},{3,15},{7,15},{9,15},{11,15},{14,15},{0,16},{4,16},{8,16},{12,16},{14,16},{15,16},{0,17},{3,17},{4,17},{7,17},{8,17},{9,17},{13,17},{14,17},{2,18},{3,18},{4,18},{8,18},{10,18},{12,18},{13,18},{15,18}} 19
{{0,1},{0,2},{0,3},{0,10},{8,10},{9,10},{0,11},{7,11},{9,11},{1,12},{0,13},{4,13},{8,13},{0,14},{4,14},{7,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{12,15},{2,16},{5,16},{10,16},{11,16},{12,16},{13,16},{14,16},{15,16},{3,17},{5,17},{10,17},{11,17},{12,17},{13,17},{14,17},{15,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{12,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,10},{8,10},{9,10},{0,11},{7,11},{9,11},{1,12},{0,13},{4,13},{8,13},{0,14},{4,14},{7,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{12,15},{2,16},{5,16},{10,16},{11,16},{12,16},{13,16},{14,16},{15,16},{3,17},{5,17},{10,17},{11,17},{12,17},{13,17},{14,17},{15,17},{0,18},{1,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,10},{8,10},{9,10},{0,11},{7,11},{9,11},{1,12},{0,13},{4,13},{8,13},{0,14},{4,14},{7,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{12,15},{2,16},{5,16},{10,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{10,17},{11,17},{13,17},{14,17},{15,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{12,18},{16,18},{17,18}} 15
{{0,1},{0,2},{0,3},{0,10},{8,10},{9,10},{0,11},{7,11},{9,11},{1,12},{0,13},{4,13},{8,13},{0,14},{2,14},{3,14},{4,14},{7,14},{8,14},{9,14},{12,14},{2,15},{5,15},{10,15},{11,15},{12,15},{13,15},{14,15},{3,16},{5,16},{10,16},{11,16},{12,16},{13,16},{14,16},{0,17},{2,17},{4,17},{5,17},{7,17},{8,17},{9,17},{12,17},{16,17},{0,18},{1,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{15,18},{16,18}} 15
{{0,1},{0,2},{0,3},{0,9},{7,9},{8,9},{1,10},{8,10},{1,11},{7,11},{0,12},{4,12},{8,12},{11,12},{0,13},{4,13},{7,13},{10,13},{1,14},{4,14},{9,14},{0,15},{5,15},{8,15},{11,15},{13,15},{14,15},{0,16},{5,16},{7,16},{10,16},{12,16},{14,16},{1,17},{5,17},{9,17},{12,17},{13,17},{0,18},{4,18},{5,18},{9,18},{10,18},{11,18}} 19
{{0,1},{0,2},{0,3},{0,9},{7,9},{8,9},{1,10},{8,10},{1,11},{7,11},{0,12},{4,12},{8,12},{11,12},{0,13},{4,13},{7,13},{10,13},{1,14},{4,14},{9,14},{0,15},{5,15},{8,15},{11,15},{13,15},{14,15},{0,16},{5,16},{7,16},{10,16},{12,16},{14,16},{0,17},{4,17},{5,17},{9,17},{10,17},{11,17},{0,18},{1,18},{4,18},{5,18},{7,18},{8,18}} 19
{{0,1},{0,2},{0,3},{0,9},{7,9},{8,9},{1,10},{8,10},{1,11},{7,11},{0,12},{4,12},{8,12},{11,12},{0,13},{4,13},{7,13},{10,13},{2,14},{3,14},{4,14},{9,14},{10,14},{11,14},{0,15},{5,15},{8,15},{11,15},{13,15},{14,15},{0,16},{5,16},{7,16},{10,16},{12,16},{14,16},{1,17},{2,17},{3,17},{4,17},{5,17},{8,17},{9,17},{11,17},{13,17},{16,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{10,18},{12,18},{15,18}} 19
{{0,1},{0,2},{0,3},{0,9},{7,9},{8,9},{0,10},{4,10},{8,10},{0,11},{4,11},{7,11},{1,12},{2,12},{3,12},{4,12},{7,12},{8,12},{0,13},{5,13},{8,13},{11,13},{12,13},{0,14},{5,14},{7,14},{10,14},{12,14},{1,15},{2,15},{3,15},{5,15},{7,15},{8,15},{10,15},{11,15},{0,16},{4,16},{5,16},{9,16},{12,16},{15,16},{1,17},{2,17},{3,17},{4,17},{5,17},{8,17},{9,17},{11,17},{14,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{10,18},{13,18}} 19
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{1,10},{8,10},{2,11},{10,11},{2,12},{8,12},{9,12},{1,13},{2,13},{7,13},{3,14},{10,14},{12,14},{13,14},{0,15},{4,15},{10,15},{12,15},{13,15},{1,16},{2,16},{4,16},{8,16},{14,16},{0,17},{5,17},{10,17},{12,17},{13,17},{16,17},{1,18},{2,18},{5,18},{8,18},{14,18},{15,18}} 19
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,10},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{7,12},{10,12},{2,13},{3,13},{7,13},{9,13},{0,14},{4,14},{11,14},{12,14},{13,14},{0,15},{3,15},{4,15},{7,15},{9,15},{10,15},{1,16},{3,16},{4,16},{8,16},{10,16},{13,16},{2,17},{3,17},{4,17},{8,17},{9,17},{12,17},{1,18},{2,18},{3,18},{4,18},{7,18},{11,18}} 19
{{0,1},{0,2},{0,3},{0,8},{7,8},{1,9},{2,10},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{7,12},{10,12},{2,13},{3,13},{7,13},{9,13},{0,14},{4,14},{11,14},{12,14},{13,14},{0,15},{3,15},{4,15},{7,15},{9,15},{10,15},{1,16},{3,16},{4,16},{8,16},{10,16},{13,16},{2,17},{3,17},{4,17},{8,17},{9,17},{12,17},{0,18},{5,18},{11,18},{12,18},{13,18},{15,18},{16,18},{17,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{2,18},{3,18},{5,18},{7,18},{8,18},{13,18},{14,18},{15,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{11,18},{13,18},{17,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{2,18},{5,18},{11,18},{12,18},{13,18},{14,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{12,18},{14,18},{17,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{2,18},{3,18},{5,18},{7,18},{8,18},{13,18},{14,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{11,18},{12,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{11,18},{12,18},{17,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{11,18},{13,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{5,16},{9,16},{10,16},{13,16},{14,16},{15,16},{2,17},{3,17},{5,17},{7,17},{8,17},{13,17},{14,17},{15,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{11,18},{12,18},{17,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{0,15},{5,15},{8,15},{10,15},{12,15},{14,15},{0,16},{5,16},{7,16},{9,16},{11,16},{13,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{12,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{12,18},{14,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{0,15},{5,15},{8,15},{10,15},{12,15},{14,15},{0,16},{5,16},{7,16},{9,16},{11,16},{13,16},{1,17},{2,17},{3,17},{4,17},{5,17},{8,17},{10,17},{12,17},{14,17},{16,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{0,15},{5,15},{8,15},{10,15},{12,15},{14,15},{1,16},{2,16},{5,16},{11,16},{12,16},{13,16},{14,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{12,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{11,18},{12,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{0,15},{5,15},{8,15},{10,15},{12,15},{14,15},{1,16},{2,16},{5,16},{11,16},{12,16},{13,16},{14,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{12,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{0,15},{5,15},{8,15},{10,15},{12,15},{14,15},{1,16},{2,16},{5,16},{11,16},{12,16},{13,16},{14,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{12,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{0,15},{5,15},{8,15},{10,15},{12,15},{14,15},{1,16},{2,16},{5,16},{11,16},{12,16},{13,16},{14,16},{0,17},{3,17},{4,17},{5,17},{7,17},{8,17},{9,17},{10,17},{16,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{12,18},{14,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{11,18},{12,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{15,16},{1,17},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{12,17},{13,17},{15,17},{2,18},{3,18},{5,18},{7,18},{8,18},{12,18},{13,18},{14,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{8,15},{10,15},{13,15},{14,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{2,17},{3,17},{5,17},{7,17},{8,17},{12,17},{13,17},{14,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{8,15},{10,15},{13,15},{14,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{2,17},{3,17},{5,17},{7,17},{8,17},{12,17},{13,17},{14,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{13,18},{16,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{8,15},{10,15},{13,15},{14,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{2,17},{3,17},{5,17},{7,17},{8,17},{12,17},{13,17},{14,17},{1,18},{2,18},{3,18},{4,18},{5,18},{7,18},{9,18},{11,18},{12,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{8,15},{10,15},{13,15},{14,15},{2,16},{3,16},{5,16},{7,16},{8,16},{12,16},{13,16},{14,16},{0,17},{2,17},{4,17},{5,17},{7,17},{8,17},{11,17},{14,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{7,15},{9,15},{11,15},{12,15},{14,15},{1,16},{2,16},{5,16},{11,16},{12,16},{13,16},{14,16},{1,17},{3,17},{5,17},{9,17},{10,17},{12,17},{13,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{11,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{7,15},{9,15},{11,15},{12,15},{14,15},{1,16},{2,16},{5,16},{11,16},{12,16},{13,16},{14,16},{2,17},{3,17},{5,17},{7,17},{8,17},{12,17},{13,17},{14,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{13,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{0,15},{5,15},{7,15},{9,15},{11,15},{12,15},{14,15},{1,16},{3,16},{5,16},{9,16},{10,16},{12,16},{13,16},{2,17},{3,17},{5,17},{7,17},{8,17},{12,17},{13,17},{14,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{0,14},{5,14},{7,14},{9,14},{11,14},{12,14},{1,15},{3,15},{5,15},{9,15},{10,15},{12,15},{13,15},{2,16},{3,16},{5,16},{7,16},{8,16},{12,16},{13,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{16,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{1,13},{2,13},{4,13},{11,13},{0,14},{5,14},{7,14},{9,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{9,15},{10,15},{12,15},{13,15},{2,16},{3,16},{5,16},{7,16},{8,16},{12,16},{13,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{16,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{11,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{5,13},{7,13},{9,13},{11,13},{12,13},{1,14},{3,14},{5,14},{9,14},{10,14},{12,14},{2,15},{3,15},{5,15},{7,15},{8,15},{12,15},{0,16},{1,16},{4,16},{5,16},{9,16},{10,16},{11,16},{15,16},{0,17},{2,17},{4,17},{5,17},{7,17},{8,17},{11,17},{14,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{13,18}} 19
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{3,10},{7,10},{9,10},{0,11},{4,11},{8,11},{10,11},{1,12},{3,12},{4,12},{9,12},{2,13},{3,13},{4,13},{7,13},{8,13},{0,14},{5,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{9,15},{11,15},{13,15},{2,16},{3,16},{5,16},{7,16},{8,16},{11,16},{12,16},{0,17},{3,17},{4,17},{5,17},{7,17},{8,17},{9,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18}} 19
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{8,9},{1,10},{2,10},{4,10},{9,10},{1,11},{3,11},{4,11},{8,11},{2,12},{3,12},{4,12},{7,12},{1,13},{2,13},{5,13},{9,13},{11,13},{12,13},{1,14},{3,14},{5,14},{8,14},{10,14},{12,14},{2,15},{3,15},{5,15},{7,15},{10,15},{11,15},{0,16},{1,16},{4,16},{5,16},{8,16},{9,16},{12,16},{15,16},{0,17},{2,17},{4,17},{5,17},{7,17},{9,17},{11,17},{14,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{10,18},{13,18}} 19
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{7,9},{8,9},{0,10},{4,10},{9,10},{1,11},{3,11},{4,11},{8,11},{2,12},{3,12},{4,12},{7,12},{0,13},{5,13},{7,13},{8,13},{10,13},{11,13},{12,13},{1,14},{2,14},{5,14},{9,14},{10,14},{11,14},{12,14},{1,15},{3,15},{5,15},{8,15},{10,15},{12,15},{2,16},{3,16},{5,16},{7,16},{10,16},{11,16},{0,17},{1,17},{4,17},{5,17},{8,17},{9,17},{12,17},{16,17},{0,18},{2,18},{4,18},{5,18},{7,18},{9,18},{11,18},{15,18}} 19
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{7,9},{8,9},{0,10},{4,10},{9,10},{1,11},{3,11},{4,11},{8,11},{2,12},{3,12},{4,12},{7,12},{0,13},{5,13},{7,13},{8,13},{10,13},{11,13},{12,13},{1,14},{2,14},{5,14},{9,14},{10,14},{11,14},{12,14},{1,15},{3,15},{5,15},{8,15},{10,15},{12,15},{2,16},{3,16},{5,16},{7,16},{10,16},{11,16},{0,17},{1,17},{4,17},{5,17},{8,17},{9,17},{12,17},{16,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{14,18}} 19
{{0,1},{1,2},{2,3}} 19
{{0,1},{1,2},{2,3},{17,18}} 19
{{0,1},{1,2},{2,3},{0,18}} 19
{{0,1},{1,2},{2,3},{0,18},{17,18}} 19
{{0,1},{1,2},{2,3},{16,17},{0,18},{17,18}} 18
{{0,1},{1,2},{2,3},{0,17},{16,17},{3,18},{16,18}} 19
{{0,1},{1,2},{2,3},{15,16},{0,17},{16,17},{3,18},{15,18}} 17
{{0,1},{1,2},{2,3},{14,15},{13,16},{0,17},{16,17},{3,18},{13,18}} 17


==> cherry-20.txt <==
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{1,19},{11,19},{12,19}} 17
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{2,19},{14,19},{16,19}} 17
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{2,18},{14,18},{16,18},{3,19},{14,19},{15,19}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{1,18},{11,18},{12,18},{1,19},{9,19},{10,19}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18},{2,19},{13,19},{15,19}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18},{3,19},{13,19}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18},{15,18},{3,19},{13,19},{15,19}} 17
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{1,18},{10,18},{11,18},{1,19},{8,19},{9,19}} 16
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{2,18},{13,18},{15,18},{2,19},{12,19},{14,19}} 16
{{0,1},{0,2},{0,3},{1,15},{1,16},{13,16},{14,16},{1,17},{11,17},{12,17},{1,18},{9,18},{10,18},{1,19},{7,19},{8,19}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{13,16},{1,17},{11,17},{12,17},{1,18},{9,18},{10,18},{1,19},{7,19},{8,19}} 17
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{1,17},{10,17},{11,17},{1,18},{8,18},{9,18},{1,19},{4,19},{7,19}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{2,17},{13,17},{2,18},{12,18},{14,18},{3,19},{13,19},{14,19}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{2,17},{13,17},{2,18},{12,18},{14,18},{3,19},{12,19}} 16
{{0,1},{0,2},{0,3},{1,15},{13,15},{14,15},{1,16},{11,16},{12,16},{1,17},{9,17},{10,17},{1,18},{7,18},{8,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{1,15},{13,15},{14,15},{1,16},{11,16},{12,16},{2,17},{12,17},{14,17},{2,18},{11,18},{13,18},{3,19},{12,19},{13,19}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{1,18},{4,18},{7,18},{14,18},{15,18},{16,18},{17,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{1,18},{4,18},{7,18},{14,18},{15,18},{16,18},{17,18},{2,19},{5,19},{7,19},{14,19},{15,19},{16,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{7,17},{10,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{7,16},{8,16},{13,16},{1,17},{13,17},{2,18},{13,18},{1,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 17
{{0,1},{0,2},{0,3},{1,14},{1,15},{13,15},{1,16},{11,16},{12,16},{1,17},{9,17},{10,17},{1,18},{7,18},{8,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 16
{{0,1},{0,2},{0,3},{1,14},{1,15},{12,15},{13,15},{1,16},{10,16},{11,16},{1,17},{8,17},{9,17},{1,18},{4,18},{7,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{12,15},{1,16},{11,16},{1,17},{9,17},{10,17},{1,18},{7,18},{8,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 17
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{12,15},{1,16},{10,16},{11,16},{1,17},{8,17},{9,17},{1,18},{4,18},{7,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 16
{{0,1},{0,2},{0,3},{1,14},{13,14},{1,15},{11,15},{12,15},{2,16},{12,16},{2,17},{11,17},{13,17},{3,18},{12,18},{13,18},{3,19},{11,19},{14,19},{16,19}} 16
{{0,1},{0,2},{0,3},{1,14},{12,14},{13,14},{1,15},{10,15},{11,15},{2,16},{11,16},{13,16},{2,17},{10,17},{12,17},{3,18},{11,18},{12,18},{3,19},{10,19},{13,19}} 14
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{9,18},{12,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{8,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{8,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{2,19},{5,19},{7,19},{13,19},{14,19},{15,19},{16,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{16,18},{3,19},{4,19},{5,19},{13,19},{14,19},{15,19},{16,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{10,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{1,19},{4,19},{5,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{9,16},{11,16},{15,16},{0,17},{7,17},{8,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{9,16},{11,16},{15,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{1,19},{4,19},{5,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{8,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{1,19},{4,19},{5,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{16,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{1,15},{7,15},{8,15},{13,15},{14,15},{2,16},{4,16},{8,16},{13,16},{14,16},{3,17},{4,17},{7,17},{13,17},{14,17},{2,18},{5,18},{7,18},{13,18},{14,18},{3,19},{5,19},{8,19},{13,19},{14,19}} 14
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{0,16},{7,16},{9,16},{11,16},{0,17},{7,17},{8,17},{12,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{0,16},{7,16},{9,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{1,19},{4,19},{5,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{16,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{1,15},{7,15},{8,15},{13,15},{14,15},{2,16},{4,16},{8,16},{13,16},{14,16},{3,17},{4,17},{7,17},{13,17},{14,17},{2,18},{5,18},{7,18},{13,18},{14,18},{3,19},{5,19},{8,19},{13,19},{14,19}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{1,14},{9,14},{10,14},{13,14},{1,15},{7,15},{8,15},{13,15},{2,16},{8,16},{10,16},{13,16},{2,17},{7,17},{9,17},{13,17},{3,18},{8,18},{9,18},{13,18},{3,19},{7,19},{10,19},{13,19}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{10,16},{0,17},{4,17},{9,17},{10,17},{0,18},{4,18},{8,18},{11,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{10,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{1,19},{4,19},{5,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,13},{10,13},{11,13},{12,13},{0,14},{8,14},{9,14},{12,14},{1,15},{12,15},{2,16},{12,16},{3,17},{12,17},{0,18},{4,18},{7,18},{12,18},{1,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 17
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{0,16},{7,16},{10,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{0,16},{7,16},{9,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{0,16},{7,16},{8,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{0,16},{7,16},{8,16},{11,16},{13,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 16
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{0,15},{7,15},{9,15},{11,15},{0,16},{7,16},{8,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18},{1,19},{4,19},{5,19},{12,19},{13,19}} 14
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{11,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18},{1,19},{4,19},{5,19},{12,19},{13,19}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{7,15},{9,15},{10,15},{0,16},{7,16},{8,16},{11,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{9,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18},{1,19},{4,19},{5,19},{12,19},{13,19}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{11,16},{1,17},{4,17},{12,17},{13,17},{14,17},{15,17},{16,17},{2,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{0,19},{1,19},{2,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{17,19},{18,19}} 16
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{8,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{7,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{0,19},{1,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{7,16},{0,17},{1,17},{2,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{1,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{0,19},{1,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{1,16},{4,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{0,18},{1,18},{2,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{16,18},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18},{3,19},{4,19},{5,19},{12,19},{13,19},{15,19},{17,19},{18,19}} 13
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{8,15},{10,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{1,14},{7,14},{8,14},{12,14},{13,14},{2,15},{4,15},{8,15},{12,15},{13,15},{3,16},{4,16},{7,16},{12,16},{13,16},{2,17},{5,17},{7,17},{12,17},{13,17},{3,18},{5,18},{8,18},{12,18},{13,18},{1,19},{4,19},{5,19},{12,19},{13,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{7,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{2,19},{4,19},{5,19},{10,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{7,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{3,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{3,19},{4,19},{5,19},{12,19},{13,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{0,19},{3,19},{4,19},{5,19},{8,19},{9,19},{11,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{15,18},{16,18},{17,18},{3,19},{4,19},{5,19},{12,19},{13,19},{18,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{15,18},{16,18},{17,18},{0,19},{3,19},{4,19},{5,19},{8,19},{9,19},{11,19},{14,19},{15,19},{16,19},{17,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{2,16},{5,16},{7,16},{12,16},{13,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{15,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{15,18},{16,18},{3,19},{4,19},{5,19},{12,19},{13,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{10,15},{12,15},{13,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{11,16},{14,16},{15,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{16,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{16,18},{0,19},{3,19},{4,19},{5,19},{8,19},{9,19},{11,19},{14,19},{15,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18},{3,19},{4,19},{5,19},{12,19},{13,19},{15,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{11,16},{14,16},{1,17},{3,17},{5,17},{7,17},{10,17},{12,17},{13,17},{15,17},{16,17},{1,18},{2,18},{4,18},{5,18},{10,18},{12,18},{13,18},{15,18},{16,18},{0,19},{3,19},{4,19},{5,19},{8,19},{9,19},{11,19},{14,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{14,15},{2,16},{5,16},{7,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{11,18},{14,18},{16,18},{3,19},{4,19},{5,19},{12,19},{13,19},{15,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{8,14},{9,14},{1,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{4,16},{7,16},{12,16},{13,16},{14,16},{2,17},{5,17},{7,17},{11,17},{12,17},{13,17},{14,17},{1,18},{3,18},{5,18},{7,18},{12,18},{13,18},{14,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{8,14},{9,14},{1,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{4,16},{7,16},{12,16},{13,16},{14,16},{2,17},{5,17},{7,17},{11,17},{12,17},{13,17},{14,17},{1,18},{3,18},{5,18},{7,18},{12,18},{13,18},{14,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{10,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{9,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{9,14},{13,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{12,17},{13,17},{1,18},{2,18},{4,18},{5,18},{12,18},{13,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{2,15},{3,15},{4,15},{7,15},{12,15},{13,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{1,17},{3,17},{5,17},{7,17},{12,17},{13,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{15,18},{16,18},{17,18},{0,19},{3,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{14,19},{15,19},{16,19},{17,19}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{15,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{7,13},{8,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{11,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19}} 13
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{7,13},{8,13},{12,13},{0,14},{1,14},{4,14},{7,14},{8,14},{9,14},{10,14},{11,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{5,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{1,18},{2,18},{4,18},{5,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{0,14},{1,14},{7,14},{8,14},{9,14},{10,14},{2,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{0,16},{3,16},{4,16},{8,16},{9,16},{10,16},{15,16},{0,17},{2,17},{5,17},{8,17},{9,17},{10,17},{15,17},{3,18},{5,18},{7,18},{11,18},{12,18},{13,18},{14,18},{16,18},{17,18},{1,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{15,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{9,12},{0,13},{8,13},{10,13},{1,14},{4,14},{7,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{14,15},{2,16},{5,16},{7,16},{11,16},{12,16},{13,16},{15,16},{0,17},{1,17},{3,17},{5,17},{7,17},{8,17},{9,17},{10,17},{14,17},{16,17},{0,18},{1,18},{2,18},{4,18},{5,18},{8,18},{9,18},{10,18},{14,18},{16,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{15,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{15,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{10,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{13,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{13,16},{0,17},{3,17},{5,17},{7,17},{8,17},{10,17},{13,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{13,18},{1,19},{3,19},{4,19},{5,19},{9,19},{11,19},{12,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{0,12},{8,12},{9,12},{10,12},{1,13},{12,13},{0,14},{4,14},{7,14},{10,14},{13,14},{1,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{11,15},{12,15},{14,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{13,16},{15,16},{0,17},{3,17},{5,17},{7,17},{8,17},{10,17},{13,17},{15,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{13,18},{15,18},{0,19},{3,19},{4,19},{5,19},{9,19},{10,19},{13,19},{15,19}} 14
{{0,1},{0,2},{0,3},{0,11},{10,11},{1,12},{1,13},{8,13},{9,13},{11,13},{1,14},{4,14},{7,14},{11,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{10,15},{12,15},{13,15},{14,15},{0,16},{2,16},{5,16},{7,16},{9,16},{10,16},{12,16},{13,16},{14,16},{0,17},{3,17},{5,17},{7,17},{8,17},{10,17},{12,17},{13,17},{14,17},{0,18},{2,18},{4,18},{5,18},{8,18},{10,18},{12,18},{13,18},{14,18},{1,19},{3,19},{4,19},{5,19},{9,19},{11,19},{15,19},{16,19},{17,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{1,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{15,17},{0,18},{1,18},{2,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{2,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{15,19},{17,19}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{1,15},{4,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{15,16},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{17,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{18,19}} 14
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{1,19},{2,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{0,11},{9,11},{10,11},{0,12},{8,12},{10,12},{0,13},{7,13},{9,13},{0,14},{7,14},{8,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{3,19},{4,19},{5,19},{11,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19}} 15
{{0,1},{0,2},{0,3},{1,11},{0,12},{1,12},{7,12},{8,12},{9,12},{10,12},{2,13},{12,13},{2,14},{3,14},{4,14},{9,14},{10,14},{11,14},{12,14},{2,15},{3,15},{4,15},{7,15},{8,15},{11,15},{12,15},{2,16},{3,16},{5,16},{8,16},{10,16},{11,16},{12,16},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{12,17},{0,18},{1,18},{4,18},{5,18},{8,18},{9,18},{13,18},{14,18},{15,18},{16,18},{17,18},{0,19},{1,19},{4,19},{5,19},{7,19},{10,19},{13,19},{14,19},{15,19},{16,19},{17,19}} 14
{{0,1},{0,2},{0,3},{0,10},{8,10},{9,10},{0,11},{7,11},{9,11},{1,12},{0,13},{4,13},{8,13},{0,14},{4,14},{7,14},{0,15},{2,15},{3,15},{4,15},{7,15},{8,15},{9,15},{12,15},{2,16},{5,16},{10,16},{11,16},{12,16},{13,16},{14,16},{15,16},{3,17},{5,17},{10,17},{11,17},{12,17},{13,17},{14,17},{15,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{9,18},{12,18},{17,18},{0,19},{1,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{16,19},{17,19}} 15
{{0,1},{0,2},{0,3},{0,9},{7,9},{8,9},{1,10},{8,10},{1,11},{7,11},{0,12},{4,12},{8,12},{11,12},{0,13},{4,13},{7,13},{10,13},{1,14},{4,14},{9,14},{0,15},{5,15},{8,15},{11,15},{13,15},{14,15},{0,16},{5,16},{7,16},{10,16},{12,16},{14,16},{1,17},{5,17},{9,17},{12,17},{13,17},{0,18},{4,18},{5,18},{9,18},{10,18},{11,18},{0,19},{1,19},{4,19},{5,19},{7,19},{8,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{1,19},{2,19},{3,19},{4,19},{5,19},{7,19},{9,19},{11,19},{13,19},{18,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{2,19},{3,19},{5,19},{7,19},{8,19},{13,19},{14,19},{15,19},{16,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{3,19},{4,19},{5,19},{8,19},{10,19},{12,19},{14,19},{18,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{2,18},{5,18},{11,18},{12,18},{13,18},{14,18},{0,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{15,19},{18,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{1,19},{4,19},{5,19},{9,19},{10,19},{11,19},{12,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{2,19},{4,19},{5,19},{7,19},{8,19},{11,19},{12,19},{18,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{1,19},{2,19},{3,19},{4,19},{5,19},{8,19},{10,19},{12,19},{14,19},{17,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{0,18},{3,18},{4,18},{5,18},{7,18},{8,18},{9,18},{10,18},{15,18},{1,19},{2,19},{3,19},{4,19},{5,19},{8,19},{10,19},{12,19},{14,19},{17,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{2,18},{3,18},{4,18},{5,18},{8,18},{10,18},{12,18},{14,18},{17,18},{1,19},{2,19},{3,19},{4,19},{5,19},{7,19},{9,19},{11,19},{13,19},{16,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{2,18},{3,18},{5,18},{7,18},{8,18},{13,18},{14,18},{15,18},{0,19},{1,19},{4,19},{5,19},{9,19},{10,19},{11,19},{12,19},{18,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{2,18},{3,18},{5,18},{7,18},{8,18},{13,18},{14,18},{15,18},{1,19},{2,19},{3,19},{4,19},{5,19},{7,19},{9,19},{11,19},{13,19},{16,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{11,18},{12,18},{0,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{15,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{1,18},{4,18},{5,18},{9,18},{10,18},{11,18},{12,18},{1,19},{2,19},{3,19},{4,19},{5,19},{7,19},{9,19},{11,19},{13,19},{16,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{11,18},{12,18},{17,18},{0,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19},{15,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{2,19},{3,19},{5,19},{7,19},{8,19},{12,19},{13,19},{14,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{1,19},{2,19},{3,19},{4,19},{5,19},{7,19},{9,19},{11,19},{12,19},{16,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{15,16},{1,17},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{2,19},{3,19},{5,19},{7,19},{8,19},{12,19},{13,19},{14,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{15,16},{1,17},{2,17},{5,17},{11,17},{12,17},{13,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{0,19},{1,19},{4,19},{5,19},{9,19},{10,19},{11,19},{15,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{7,16},{9,16},{11,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{12,17},{13,17},{15,17},{2,18},{3,18},{5,18},{7,18},{8,18},{12,18},{13,18},{14,18},{0,19},{3,19},{4,19},{5,19},{7,19},{8,19},{9,19},{10,19}} 20
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{1,13},{2,13},{4,13},{11,13},{0,14},{5,14},{7,14},{9,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{9,15},{10,15},{12,15},{13,15},{2,16},{3,16},{5,16},{7,16},{8,16},{12,16},{13,16},{0,17},{1,17},{4,17},{5,17},{9,17},{10,17},{11,17},{16,17},{0,18},{2,18},{4,18},{5,18},{7,18},{8,18},{11,18},{15,18},{1,19},{2,19},{3,19},{4,19},{5,19},{8,19},{10,19},{14,19}} 20
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{7,9},{8,9},{0,10},{4,10},{9,10},{1,11},{3,11},{4,11},{8,11},{2,12},{3,12},{4,12},{7,12},{0,13},{5,13},{7,13},{8,13},{10,13},{11,13},{12,13},{1,14},{2,14},{5,14},{9,14},{10,14},{11,14},{12,14},{1,15},{3,15},{5,15},{8,15},{10,15},{12,15},{2,16},{3,16},{5,16},{7,16},{10,16},{11,16},{0,17},{1,17},{4,17},{5,17},{8,17},{9,17},{12,17},{16,17},{0,18},{2,18},{4,18},{5,18},{7,18},{9,18},{11,18},{15,18},{0,19},{3,19},{4,19},{5,19},{7,19},{8,19},{14,19}} 20
{{0,1},{1,2},{2,3}} 20
{{0,1},{1,2},{2,3},{18,19}} 20
{{0,1},{1,2},{2,3},{0,19}} 20
{{0,1},{1,2},{2,3},{0,19},{18,19}} 20
{{0,1},{1,2},{2,3},{17,18},{0,19},{18,19}} 19
{{0,1},{1,2},{2,3},{0,18},{17,18},{3,19},{17,19}} 20
{{0,1},{1,2},{2,3},{16,17},{0,18},{17,18},{3,19},{16,19}} 18


==> cherry-21.txt <==
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{1,19},{11,19},{12,19},{1,20},{9,20},{10,20}} 17
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{2,19},{14,19},{16,19},{2,20},{13,20},{15,20}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{1,18},{11,18},{12,18},{1,19},{9,19},{10,19},{1,20},{7,20},{8,20}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18},{2,19},{13,19},{15,19},{3,20},{14,20},{15,20}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{2,18},{14,18},{2,19},{13,19},{15,19},{3,20},{13,20}} 17
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{1,18},{10,18},{11,18},{1,19},{8,19},{9,19},{1,20},{4,20},{7,20}} 16
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{2,18},{13,18},{15,18},{2,19},{12,19},{14,19},{3,20},{13,20},{14,20}} 16
{{0,1},{0,2},{0,3},{1,15},{1,16},{13,16},{14,16},{1,17},{11,17},{12,17},{1,18},{9,18},{10,18},{1,19},{7,19},{8,19},{0,20},{2,20},{3,20},{4,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 16
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{13,16},{1,17},{11,17},{12,17},{1,18},{9,18},{10,18},{1,19},{7,19},{8,19},{0,20},{2,20},{3,20},{4,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 17
{{0,1},{0,2},{0,3},{1,15},{14,15},{1,16},{12,16},{13,16},{1,17},{10,17},{11,17},{1,18},{8,18},{9,18},{1,19},{4,19},{7,19},{0,20},{2,20},{3,20},{4,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 16
{{0,1},{0,2},{0,3},{1,15},{13,15},{14,15},{1,16},{11,16},{12,16},{2,17},{12,17},{14,17},{2,18},{11,18},{13,18},{3,19},{12,19},{13,19},{3,20},{11,20},{14,20}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{7,20},{8,20},{13,20}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{1,20},{2,20},{4,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{1,18},{4,18},{7,18},{14,18},{15,18},{16,18},{17,18},{0,19},{2,19},{3,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{18,19},{2,20},{5,20},{7,20},{14,20},{15,20},{16,20},{17,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{1,18},{4,18},{7,18},{14,18},{15,18},{16,18},{17,18},{2,19},{5,19},{7,19},{14,19},{15,19},{16,19},{17,19},{3,20},{4,20},{5,20},{14,20},{15,20},{16,20},{17,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{9,18},{12,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{8,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{1,20},{4,20},{5,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{8,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{1,20},{4,20},{5,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{2,19},{5,19},{7,19},{13,19},{14,19},{15,19},{16,19},{18,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{17,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{7,16},{9,16},{11,16},{15,16},{0,17},{7,17},{8,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{1,20},{4,20},{5,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 16
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{12,20},{16,20},{18,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{1,15},{7,15},{8,15},{13,15},{14,15},{2,16},{4,16},{8,16},{13,16},{14,16},{3,17},{4,17},{7,17},{13,17},{14,17},{2,18},{5,18},{7,18},{13,18},{14,18},{3,19},{5,19},{8,19},{13,19},{14,19},{1,20},{4,20},{5,20},{13,20},{14,20}} 14
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{0,16},{7,16},{9,16},{11,16},{0,17},{7,17},{8,17},{12,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{1,20},{4,20},{5,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{0,15},{8,15},{10,15},{11,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{12,20},{16,20},{18,20}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{12,14},{1,15},{7,15},{8,15},{13,15},{14,15},{2,16},{4,16},{8,16},{13,16},{14,16},{3,17},{4,17},{7,17},{13,17},{14,17},{2,18},{5,18},{7,18},{13,18},{14,18},{3,19},{5,19},{8,19},{13,19},{14,19},{1,20},{4,20},{5,20},{13,20},{14,20}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{16,20},{18,20}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19},{3,20},{4,20},{5,20},{12,20},{13,20},{14,20},{16,20},{18,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{11,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19},{3,20},{4,20},{5,20},{12,20},{13,20},{14,20},{16,20},{18,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{16,20},{18,20}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19},{3,20},{4,20},{5,20},{12,20},{13,20},{14,20},{16,20},{18,20},{19,20}} 14
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{8,17},{11,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19},{0,20},{1,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{19,20}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{8,13},{9,13},{0,14},{7,14},{9,14},{11,14},{0,15},{7,15},{8,15},{10,15},{0,16},{4,16},{9,16},{10,16},{0,17},{4,17},{7,17},{0,18},{1,18},{2,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19},{0,20},{1,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{19,20}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{8,15},{10,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{16,20},{18,20}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{1,15},{4,15},{7,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{15,16},{2,17},{5,17},{7,17},{12,17},{13,17},{14,17},{16,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{15,18},{17,18},{0,19},{1,19},{2,19},{4,19},{5,19},{8,19},{9,19},{10,19},{11,19},{15,19},{17,19},{3,20},{4,20},{5,20},{12,20},{13,20},{14,20},{16,20},{18,20},{19,20}} 15
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{8,13},{11,13},{0,14},{7,14},{11,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{11,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{11,18},{1,19},{2,19},{4,19},{5,19},{10,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19},{3,20},{4,20},{5,20},{12,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{8,14},{9,14},{1,15},{4,15},{7,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{4,16},{7,16},{12,16},{13,16},{14,16},{2,17},{5,17},{7,17},{11,17},{12,17},{13,17},{14,17},{1,18},{3,18},{5,18},{7,18},{12,18},{13,18},{14,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{3,20},{4,20},{5,20},{11,20},{12,20},{13,20},{14,20}} 15
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{9,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19},{3,20},{4,20},{5,20},{11,20},{12,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20}} 14
{{0,1},{0,2},{0,3},{0,11},{0,12},{9,12},{10,12},{0,13},{8,13},{10,13},{0,14},{7,14},{9,14},{13,14},{0,15},{1,15},{4,15},{7,15},{8,15},{9,15},{10,15},{11,15},{0,16},{2,16},{3,16},{4,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{5,17},{7,17},{8,17},{9,17},{10,17},{11,17},{0,18},{1,18},{3,18},{5,18},{7,18},{8,18},{9,18},{10,18},{1,19},{2,19},{4,19},{5,19},{12,19},{13,19},{14,19},{15,19},{16,19},{17,19},{18,19},{3,20},{4,20},{5,20},{11,20},{12,20},{13,20},{14,20},{15,20},{16,20},{17,20},{18,20}} 15
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{3,20},{4,20},{5,20},{8,20},{10,20},{12,20},{14,20},{19,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{1,20},{3,20},{5,20},{9,20},{10,20},{13,20},{14,20},{15,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{2,20},{3,20},{5,20},{7,20},{8,20},{13,20},{14,20},{15,20},{16,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{15,20},{19,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{2,19},{3,19},{5,19},{7,19},{8,19},{13,19},{14,19},{15,19},{16,19},{0,20},{2,20},{4,20},{5,20},{7,20},{8,20},{11,20},{12,20},{16,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{2,19},{3,19},{5,19},{7,19},{8,19},{13,19},{14,19},{15,19},{16,19},{1,20},{2,20},{3,20},{4,20},{5,20},{8,20},{10,20},{12,20},{14,20},{18,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{3,19},{4,19},{5,19},{8,19},{10,19},{12,19},{14,19},{18,19},{1,20},{2,20},{3,20},{4,20},{5,20},{7,20},{9,20},{11,20},{13,20},{17,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{1,19},{4,19},{5,19},{9,19},{10,19},{11,19},{12,19},{1,20},{2,20},{3,20},{4,20},{5,20},{8,20},{10,20},{12,20},{14,20},{17,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{2,19},{4,19},{5,19},{7,19},{8,19},{11,19},{12,19},{18,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{15,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{2,19},{4,19},{5,19},{7,19},{8,19},{11,19},{12,19},{18,19},{1,20},{2,20},{3,20},{4,20},{5,20},{8,20},{10,20},{12,20},{14,20},{17,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{1,19},{2,19},{3,19},{4,19},{5,19},{8,19},{10,19},{12,19},{14,19},{17,19},{1,20},{2,20},{3,20},{4,20},{5,20},{7,20},{9,20},{11,20},{13,20},{16,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{1,17},{3,17},{5,17},{9,17},{10,17},{13,17},{14,17},{15,17},{2,18},{3,18},{5,18},{7,18},{8,18},{13,18},{14,18},{15,18},{0,19},{1,19},{4,19},{5,19},{9,19},{10,19},{11,19},{12,19},{18,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{15,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{2,19},{3,19},{5,19},{7,19},{8,19},{12,19},{13,19},{14,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20}} 21
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{2,19},{3,19},{5,19},{7,19},{8,19},{12,19},{13,19},{14,19},{1,20},{2,20},{3,20},{4,20},{5,20},{7,20},{9,20},{11,20},{12,20},{16,20}} 21
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,9},{7,9},{8,9},{0,10},{4,10},{9,10},{1,11},{3,11},{4,11},{8,11},{2,12},{3,12},{4,12},{7,12},{0,13},{5,13},{7,13},{8,13},{10,13},{11,13},{12,13},{1,14},{2,14},{5,14},{9,14},{10,14},{11,14},{12,14},{1,15},{3,15},{5,15},{8,15},{10,15},{12,15},{2,16},{3,16},{5,16},{7,16},{10,16},{11,16},{0,17},{1,17},{4,17},{5,17},{8,17},{9,17},{12,17},{16,17},{0,18},{2,18},{4,18},{5,18},{7,18},{9,18},{11,18},{15,18},{0,19},{3,19},{4,19},{5,19},{7,19},{8,19},{14,19},{1,20},{2,20},{3,20},{4,20},{5,20},{9,20},{13,20}} 21
{{0,1},{1,2},{2,3}} 21
{{0,1},{1,2},{2,3},{19,20}} 21
{{0,1},{1,2},{2,3},{0,20}} 21
{{0,1},{1,2},{2,3},{0,20},{19,20}} 21
{{0,1},{1,2},{2,3},{18,19},{0,20},{19,20}} 20
{{0,1},{1,2},{2,3},{0,19},{18,19},{3,20},{18,20}} 21
{{0,1},{1,2},{2,3},{17,18},{0,19},{18,19},{3,20},{17,20}} 19


==> cherry-22.txt <==
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{1,19},{11,19},{12,19},{1,20},{9,20},{10,20},{1,21},{7,21},{8,21}} 17
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{2,19},{14,19},{16,19},{2,20},{13,20},{15,20},{3,21},{14,21},{15,21}} 17
{{0,1},{0,2},{0,3},{1,16},{15,16},{1,17},{13,17},{14,17},{1,18},{11,18},{12,18},{1,19},{9,19},{10,19},{1,20},{7,20},{8,20},{0,21},{2,21},{3,21},{4,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21},{14,21},{15,21},{16,21},{17,21},{18,21},{19,21},{20,21}} 17
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{1,18},{10,18},{11,18},{1,19},{8,19},{9,19},{1,20},{4,20},{7,20},{0,21},{2,21},{3,21},{4,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21},{14,21},{15,21},{16,21},{17,21},{18,21},{19,21},{20,21}} 16
{{0,1},{0,2},{0,3},{1,16},{14,16},{15,16},{1,17},{12,17},{13,17},{2,18},{13,18},{15,18},{2,19},{12,19},{14,19},{3,20},{13,20},{14,20},{3,21},{12,21},{15,21}} 16
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{7,20},{8,20},{13,20},{0,21},{1,21},{2,21},{4,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{1,20},{2,20},{4,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20},{0,21},{1,21},{3,21},{5,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20},{1,21},{4,21},{5,21},{14,21},{15,21},{16,21},{17,21},{18,21},{19,21},{20,21}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{9,18},{12,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{1,21},{4,21},{5,21},{13,21},{14,21},{15,21},{16,21},{17,21},{18,21},{19,21},{20,21}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{0,17},{7,17},{10,17},{11,17},{0,18},{7,18},{8,18},{0,19},{1,19},{2,19},{4,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{1,21},{4,21},{5,21},{13,21},{14,21},{15,21},{16,21},{17,21},{18,21},{19,21},{20,21}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{2,19},{5,19},{7,19},{13,19},{14,19},{15,19},{16,19},{18,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{17,20},{19,20},{0,21},{1,21},{2,21},{4,21},{5,21},{8,21},{9,21},{10,21},{11,21},{12,21},{17,21},{19,21}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{1,16},{4,16},{7,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{2,18},{5,18},{7,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{12,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{12,20},{16,20},{18,20},{3,21},{4,21},{5,21},{13,21},{14,21},{15,21},{17,21},{19,21},{20,21}} 15
{{0,1},{0,2},{0,3},{0,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{11,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{16,20},{18,20},{3,21},{4,21},{5,21},{12,21},{13,21},{14,21},{15,21},{17,21},{19,21},{20,21}} 15
{{0,1},{0,2},{0,3},{0,12},{10,12},{11,12},{0,13},{9,13},{11,13},{0,14},{8,14},{10,14},{0,15},{8,15},{9,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{16,20},{18,20},{3,21},{4,21},{5,21},{12,21},{13,21},{14,21},{15,21},{17,21},{19,21},{20,21}} 14
{{0,1},{0,2},{0,3},{10,11},{0,12},{9,12},{11,12},{0,13},{9,13},{10,13},{0,14},{8,14},{11,14},{0,15},{8,15},{10,15},{1,16},{4,16},{7,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{4,17},{7,17},{8,17},{9,17},{10,17},{11,17},{16,17},{2,18},{5,18},{7,18},{12,18},{13,18},{14,18},{15,18},{17,18},{0,19},{1,19},{3,19},{5,19},{7,19},{8,19},{9,19},{10,19},{11,19},{16,19},{18,19},{0,20},{1,20},{2,20},{4,20},{5,20},{8,20},{9,20},{10,20},{11,20},{16,20},{18,20},{3,21},{4,21},{5,21},{12,21},{13,21},{14,21},{15,21},{17,21},{19,21},{20,21}} 15
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{0,21},{3,21},{4,21},{5,21},{7,21},{8,21},{9,21},{10,21},{15,21},{20,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{3,20},{4,20},{5,20},{8,20},{10,20},{12,20},{14,20},{19,20},{1,21},{2,21},{3,21},{4,21},{5,21},{7,21},{9,21},{11,21},{13,21},{18,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{1,20},{3,20},{5,20},{9,20},{10,20},{13,20},{14,20},{15,20},{0,21},{1,21},{4,21},{5,21},{9,21},{10,21},{11,21},{12,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{1,20},{3,20},{5,20},{9,20},{10,20},{13,20},{14,20},{15,20},{0,21},{2,21},{4,21},{5,21},{7,21},{8,21},{11,21},{12,21},{16,21},{20,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{2,20},{3,20},{5,20},{7,20},{8,20},{13,20},{14,20},{15,20},{16,20},{0,21},{3,21},{4,21},{5,21},{7,21},{8,21},{9,21},{10,21},{15,21},{19,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{15,20},{19,20},{1,21},{2,21},{3,21},{4,21},{5,21},{8,21},{10,21},{12,21},{14,21},{18,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{1,19},{4,19},{5,19},{9,19},{10,19},{11,19},{12,19},{1,20},{2,20},{3,20},{4,20},{5,20},{8,20},{10,20},{12,20},{14,20},{17,20},{1,21},{2,21},{3,21},{4,21},{5,21},{7,21},{9,21},{11,21},{13,21},{16,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{0,16},{5,16},{8,16},{10,16},{12,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{13,18},{14,18},{15,18},{0,19},{2,19},{4,19},{5,19},{7,19},{8,19},{11,19},{12,19},{18,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{15,20},{1,21},{2,21},{3,21},{4,21},{5,21},{8,21},{10,21},{12,21},{14,21},{17,21}} 22
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{0,12},{4,12},{8,12},{10,12},{0,13},{4,13},{7,13},{9,13},{11,13},{1,14},{3,14},{4,14},{9,14},{10,14},{2,15},{3,15},{4,15},{7,15},{8,15},{0,16},{5,16},{8,16},{10,16},{13,16},{14,16},{15,16},{0,17},{5,17},{7,17},{9,17},{11,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{9,18},{10,18},{12,18},{13,18},{15,18},{2,19},{3,19},{5,19},{7,19},{8,19},{12,19},{13,19},{14,19},{0,20},{3,20},{4,20},{5,20},{7,20},{8,20},{9,20},{10,20},{1,21},{2,21},{3,21},{4,21},{5,21},{7,21},{9,21},{11,21},{12,21},{16,21}} 22
{{0,1},{1,2},{2,3}} 22
{{0,1},{1,2},{2,3},{20,21}} 22
{{0,1},{1,2},{2,3},{0,21}} 22
{{0,1},{1,2},{2,3},{0,21},{20,21}} 22
{{0,1},{1,2},{2,3},{19,20},{0,21},{20,21}} 21
{{0,1},{1,2},{2,3},{18,19},{0,20},{19,20},{3,21},{18,21}} 20


==> cherry-23.txt <==
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{1,19},{11,19},{12,19},{1,20},{9,20},{10,20},{1,21},{7,21},{8,21},{0,22},{2,22},{3,22},{4,22},{7,22},{8,22},{9,22},{10,22},{11,22},{12,22},{13,22},{14,22},{15,22},{16,22},{17,22},{18,22},{19,22},{20,22},{21,22}} 17
{{0,1},{0,2},{0,3},{1,17},{15,17},{16,17},{1,18},{13,18},{14,18},{2,19},{14,19},{16,19},{2,20},{13,20},{15,20},{3,21},{14,21},{15,21},{3,22},{13,22},{16,22}} 17
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{7,20},{8,20},{13,20},{0,21},{1,21},{2,21},{4,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21},{0,22},{1,22},{3,22},{5,22},{7,22},{8,22},{9,22},{10,22},{11,22},{12,22},{13,22}} 15
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{1,20},{2,20},{4,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{13,20},{0,21},{1,21},{3,21},{5,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21},{1,22},{4,22},{5,22},{14,22},{15,22},{16,22},{17,22},{18,22},{19,22},{20,22},{21,22}} 15
{{0,1},{0,2},{0,3},{0,13},{11,13},{12,13},{0,14},{9,14},{10,14},{0,15},{8,15},{10,15},{12,15},{0,16},{8,16},{9,16},{11,16},{1,17},{4,17},{7,17},{13,17},{14,17},{15,17},{16,17},{0,18},{2,18},{3,18},{4,18},{7,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{2,19},{5,19},{7,19},{13,19},{14,19},{15,19},{16,19},{18,19},{0,20},{1,20},{3,20},{5,20},{7,20},{8,20},{9,20},{10,20},{11,20},{12,20},{17,20},{19,20},{0,21},{1,21},{2,21},{4,21},{5,21},{8,21},{9,21},{10,21},{11,21},{12,21},{17,21},{19,21},{3,22},{4,22},{5,22},{13,22},{14,22},{15,22},{16,22},{18,22},{20,22},{21,22}} 15
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{2,22},{3,22},{5,22},{7,22},{8,22},{13,22},{14,22},{15,22},{16,22}} 23
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{0,22},{2,22},{4,22},{5,22},{7,22},{8,22},{11,22},{12,22},{16,22},{21,22}} 23
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{0,21},{3,21},{4,21},{5,21},{7,21},{8,21},{9,21},{10,21},{15,21},{20,21},{1,22},{2,22},{3,22},{4,22},{5,22},{8,22},{10,22},{12,22},{14,22},{19,22}} 23
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{1,20},{3,20},{5,20},{9,20},{10,20},{13,20},{14,20},{15,20},{0,21},{2,21},{4,21},{5,21},{7,21},{8,21},{11,21},{12,21},{16,21},{20,21},{0,22},{3,22},{4,22},{5,22},{7,22},{8,22},{9,22},{10,22},{15,22},{19,22}} 23
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{0,17},{5,17},{8,17},{10,17},{12,17},{14,17},{15,17},{16,17},{0,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{16,18},{1,19},{2,19},{5,19},{11,19},{12,19},{13,19},{14,19},{16,19},{2,20},{3,20},{5,20},{7,20},{8,20},{13,20},{14,20},{15,20},{16,20},{0,21},{3,21},{4,21},{5,21},{7,21},{8,21},{9,21},{10,21},{15,21},{19,21},{1,22},{2,22},{3,22},{4,22},{5,22},{8,22},{10,22},{12,22},{14,22},{18,22}} 23
{{0,1},{1,2},{2,3}} 23
{{0,1},{1,2},{2,3},{20,21},{0,22},{21,22}} 22
{{0,1},{1,2},{2,3},{19,20},{0,21},{20,21},{3,22},{19,22}} 21


==> cherry-24.txt <==
{{0,1},{0,2},{0,3},{0,14},{11,14},{12,14},{13,14},{0,15},{9,15},{10,15},{13,15},{0,16},{8,16},{10,16},{12,16},{0,17},{8,17},{9,17},{11,17},{0,18},{7,18},{10,18},{11,18},{0,19},{7,19},{9,19},{12,19},{0,20},{7,20},{8,20},{13,20},{0,21},{1,21},{2,21},{4,21},{7,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21},{0,22},{1,22},{3,22},{5,22},{7,22},{8,22},{9,22},{10,22},{11,22},{12,22},{13,22},{1,23},{4,23},{5,23},{14,23},{15,23},{16,23},{17,23},{18,23},{19,23},{20,23},{21,23},{22,23}} 15
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{2,22},{3,22},{5,22},{7,22},{8,22},{13,22},{14,22},{15,22},{16,22},{0,23},{1,23},{4,23},{5,23},{9,23},{10,23},{11,23},{12,23},{17,23},{22,23}} 24
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{0,22},{2,22},{4,22},{5,22},{7,22},{8,22},{11,22},{12,22},{16,22},{21,22},{0,23},{3,23},{4,23},{5,23},{7,23},{8,23},{9,23},{10,23},{15,23},{20,23}} 24
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{0,21},{3,21},{4,21},{5,21},{7,21},{8,21},{9,21},{10,21},{15,21},{20,21},{1,22},{2,22},{3,22},{4,22},{5,22},{8,22},{10,22},{12,22},{14,22},{19,22},{1,23},{2,23},{3,23},{4,23},{5,23},{7,23},{9,23},{11,23},{13,23},{18,23}} 24
{{0,1},{1,2},{2,3}} 24
{{0,1},{1,2},{2,3},{20,21},{0,22},{21,22},{3,23},{20,23}} 22


==> cherry-25.txt <==
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{2,22},{3,22},{5,22},{7,22},{8,22},{13,22},{14,22},{15,22},{16,22},{0,23},{1,23},{4,23},{5,23},{9,23},{10,23},{11,23},{12,23},{17,23},{22,23},{0,24},{2,24},{4,24},{5,24},{7,24},{8,24},{11,24},{12,24},{16,24},{21,24}} 25
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{0,22},{2,22},{4,22},{5,22},{7,22},{8,22},{11,22},{12,22},{16,22},{21,22},{0,23},{3,23},{4,23},{5,23},{7,23},{8,23},{9,23},{10,23},{15,23},{20,23},{1,24},{2,24},{3,24},{4,24},{5,24},{8,24},{10,24},{12,24},{14,24},{19,24}} 25
{{0,1},{1,2},{2,3}} 25


==> cherry-26.txt <==
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{2,22},{3,22},{5,22},{7,22},{8,22},{13,22},{14,22},{15,22},{16,22},{0,23},{1,23},{4,23},{5,23},{9,23},{10,23},{11,23},{12,23},{17,23},{22,23},{0,24},{2,24},{4,24},{5,24},{7,24},{8,24},{11,24},{12,24},{16,24},{21,24},{0,25},{3,25},{4,25},{5,25},{7,25},{8,25},{9,25},{10,25},{15,25},{20,25}} 26
{{0,1},{1,2},{2,3}} 26


==> cherry-27.txt <==
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{2,22},{3,22},{5,22},{7,22},{8,22},{13,22},{14,22},{15,22},{16,22},{0,23},{1,23},{4,23},{5,23},{9,23},{10,23},{11,23},{12,23},{17,23},{22,23},{0,24},{2,24},{4,24},{5,24},{7,24},{8,24},{11,24},{12,24},{16,24},{21,24},{0,25},{3,25},{4,25},{5,25},{7,25},{8,25},{9,25},{10,25},{15,25},{20,25},{1,26},{2,26},{3,26},{4,26},{5,26},{8,26},{10,26},{12,26},{14,26},{19,26}} 27
{{0,1},{1,2},{2,3}} 27


==> cherry-28.txt <==
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,9},{8,9},{2,10},{7,10},{3,11},{8,11},{10,11},{3,12},{7,12},{9,12},{0,13},{4,13},{8,13},{10,13},{12,13},{0,14},{4,14},{7,14},{9,14},{11,14},{1,15},{2,15},{4,15},{11,15},{12,15},{1,16},{3,16},{4,16},{9,16},{10,16},{2,17},{3,17},{4,17},{7,17},{8,17},{0,18},{5,18},{8,18},{10,18},{12,18},{14,18},{15,18},{16,18},{17,18},{0,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{16,19},{17,19},{1,20},{2,20},{5,20},{11,20},{12,20},{13,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{9,21},{10,21},{13,21},{14,21},{15,21},{17,21},{2,22},{3,22},{5,22},{7,22},{8,22},{13,22},{14,22},{15,22},{16,22},{0,23},{1,23},{4,23},{5,23},{9,23},{10,23},{11,23},{12,23},{17,23},{22,23},{0,24},{2,24},{4,24},{5,24},{7,24},{8,24},{11,24},{12,24},{16,24},{21,24},{0,25},{3,25},{4,25},{5,25},{7,25},{8,25},{9,25},{10,25},{15,25},{20,25},{1,26},{2,26},{3,26},{4,26},{5,26},{8,26},{10,26},{12,26},{14,26},{19,26},{1,27},{2,27},{3,27},{4,27},{5,27},{7,27},{9,27},{11,27},{13,27},{18,27}} 28


==> cherry-5.txt <==
{{0,1},{1,2},{2,3}} 5


==> cherry-6.txt <==
{{0,1},{0,2},{0,3},{4,5}} 6
{{0,1},{0,2},{0,3},{3,4},{3,5}} 6
{{0,1},{1,2},{2,3}} 6
{{0,1},{1,2},{2,3},{0,5}} 6
{{0,1},{1,2},{2,3},{0,5},{1,5}} 6
{{0,1},{1,2},{2,3},{0,5},{3,5}} 6


==> cherry-7.txt <==
{{0,1},{0,2},{0,3}} 7
{{0,1},{0,2},{0,3},{4,5}} 7
{{0,1},{0,2},{0,3},{4,5},{0,6}} 7
{{0,1},{0,2},{0,3},{4,5},{1,6}} 7
{{0,1},{0,2},{0,3},{3,4},{3,5}} 7
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6}} 7
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6}} 7
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6}} 7
{{0,1},{1,2},{2,3}} 7
{{0,1},{1,2},{2,3},{5,6}} 7
{{0,1},{1,2},{2,3},{0,6}} 7
{{0,1},{1,2},{2,3},{0,6},{5,6}} 7
{{0,1},{1,2},{2,3},{1,6}} 7
{{0,1},{1,2},{2,3},{1,6},{5,6}} 7
{{0,1},{1,2},{2,3},{0,6},{1,6},{5,6}} 7
{{0,1},{1,2},{2,3},{0,6},{2,6},{5,6}} 7
{{0,1},{1,2},{2,3},{1,6},{2,6}} 7
{{0,1},{1,2},{2,3},{1,6},{2,6},{5,6}} 7
{{0,1},{1,2},{2,3},{0,6},{3,6}} 7
{{0,1},{1,2},{2,3},{0,5},{0,6},{1,6},{2,6}} 7
{{0,1},{1,2},{2,3},{0,5},{0,6},{1,6},{2,6},{5,6}} 6
{{0,1},{1,2},{2,3},{0,5},{3,6},{5,6}} 7
{{0,1},{1,2},{2,3},{0,5},{0,6},{3,6},{5,6}} 7
{{0,1},{1,2},{2,3},{0,5},{1,5},{0,6},{3,6},{5,6}} 7
{{0,1},{1,2},{2,3},{0,5},{1,5},{1,6},{2,6},{3,6},{5,6}} 7


==> cherry-8.txt <==
{{0,1},{0,2},{0,3}} 8
{{0,1},{0,2},{0,3},{1,7}} 8
{{0,1},{0,2},{0,3},{0,7},{1,7}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7}} 8
{{0,1},{0,2},{0,3},{0,7},{1,7},{2,7},{4,7}} 7
{{0,1},{0,2},{0,3},{4,5},{6,7}} 7
{{0,1},{0,2},{0,3},{4,5},{0,7}} 7
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7}} 8
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7}} 8
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7}} 8
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7},{6,7}} 7
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{2,7},{4,7}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{2,7},{4,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{0,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7}} 7
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{2,7},{3,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{1,7},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6},{2,7},{4,7}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6},{2,7},{4,7},{6,7}} 7
{{0,1},{1,2},{2,3}} 8
{{0,1},{1,2},{2,3},{6,7}} 8
{{0,1},{1,2},{2,3},{0,7}} 8
{{0,1},{1,2},{2,3},{0,7},{6,7}} 8
{{0,1},{1,2},{2,3},{1,7},{6,7}} 8
{{0,1},{1,2},{2,3},{1,7},{2,7},{6,7}} 8
{{0,1},{1,2},{2,3},{1,7},{2,7},{5,7},{6,7}} 8
{{0,1},{1,2},{2,3},{0,7},{3,7}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{6,7}} 7
{{0,1},{1,2},{2,3},{5,6},{1,7},{6,7}} 8
{{0,1},{1,2},{2,3},{5,6},{1,7},{2,7},{6,7}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{3,7}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{3,7},{6,7}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7},{6,7}} 8
{{0,1},{1,2},{2,3},{0,6},{1,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,6},{0,7},{2,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,6},{0,7},{1,7},{2,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,6},{3,7},{6,7}} 8
{{0,1},{1,2},{2,3},{0,6},{5,6},{2,7},{6,7}} 8
{{0,1},{1,2},{2,3},{0,6},{5,6},{1,7},{2,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,6},{5,6},{3,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,6},{5,6},{2,7},{3,7},{5,7},{6,7}} 8
{{0,1},{1,2},{2,3},{0,6},{5,6},{0,7},{2,7},{3,7},{5,7},{6,7}} 8
{{0,1},{1,2},{2,3},{1,6},{5,6},{0,7},{2,7},{5,7}} 8
{{0,1},{1,2},{2,3},{1,6},{5,6},{0,7},{3,7},{5,7}} 8
{{0,1},{1,2},{2,3},{1,6},{5,6},{0,7},{1,7},{3,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,6},{1,6},{5,6},{1,7},{2,7}} 7
{{0,1},{1,2},{2,3},{0,6},{1,6},{5,6},{1,7},{3,7},{5,7},{6,7}} 7
{{0,1},{1,2},{2,3},{0,6},{1,6},{5,6},{2,7},{3,7},{5,7},{6,7}} 7
{{0,1},{1,2},{2,3},{1,6},{2,6},{5,6},{0,7},{3,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,5},{0,6},{1,6},{2,6},{0,7},{2,7},{3,7},{5,7}} 8
{{0,1},{1,2},{2,3},{0,5},{0,6},{1,6},{2,6},{5,6},{0,7},{3,7},{5,7}} 7
{{0,1},{1,2},{2,3},{0,5},{0,6},{1,6},{2,6},{5,6},{0,7},{1,7},{2,7},{3,7}} 6


==> cherry-9.txt <==
{{0,1},{0,2},{0,3}} 9
{{0,1},{0,2},{0,3},{7,8}} 9
{{0,1},{0,2},{0,3},{0,8}} 9
{{0,1},{0,2},{0,3},{0,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,8}} 9
{{0,1},{0,2},{0,3},{1,8},{7,8}} 9
{{0,1},{0,2},{0,3},{0,8},{1,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,8},{2,8}} 9
{{0,1},{0,2},{0,3},{1,8},{2,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,8},{2,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{0,8},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{0,8},{2,8},{3,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{1,8},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{0,7},{1,7},{2,8},{3,8}} 9
{{0,1},{0,2},{0,3},{0,7},{1,7},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{0,7},{1,7},{0,8},{2,8},{3,8},{4,8}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{3,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{0,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{1,8},{2,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{3,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{3,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{5,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8}} 8
{{0,1},{0,2},{0,3},{1,7},{4,7},{2,8},{5,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{2,8},{5,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{2,8},{5,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{1,8},{2,8},{5,8},{7,8}} 9
{{0,1},{0,2},{0,3},{1,7},{4,7},{0,8},{1,8},{2,8},{5,8},{7,8}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{5,8}} 8
{{0,1},{0,2},{0,3},{1,7},{2,7},{4,7},{1,8},{3,8},{5,8},{7,8}} 9
{{0,1},{0,2},{0,3},{0,7},{1,7},{2,7},{4,7},{0,8},{1,8},{3,8},{5,8}} 7
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{1,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{4,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{1,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{2,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{1,8},{4,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{0,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{2,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,7},{6,7},{0,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{1,8},{2,8},{3,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{4,7},{6,7},{1,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{2,8},{3,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{0,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{1,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{0,7},{1,7},{4,7},{6,7},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{2,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{1,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{3,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{0,8},{1,8},{4,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{1,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{1,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{2,7},{6,7},{1,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7},{1,8},{2,8},{4,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7},{2,8},{3,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{1,7},{4,7},{2,8},{3,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{2,7},{4,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{2,7},{4,7},{1,8},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{4,5},{1,6},{0,7},{2,7},{4,7},{6,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,8},{3,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{2,8},{3,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{3,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{3,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{2,8},{3,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{3,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{3,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{3,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{2,8},{3,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{1,8},{4,8},{6,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{3,7},{6,7},{0,8},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{0,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{0,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{0,8},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{2,8},{3,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{3,7},{6,7},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{3,7},{6,7},{2,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{2,7},{3,7},{1,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{1,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{1,8},{3,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{0,8},{1,8},{3,8},{4,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{2,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{6,7},{0,8},{1,8},{3,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,7},{4,7},{6,7},{2,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7},{0,8},{1,8},{4,8},{6,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7},{0,8},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7},{1,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,7},{1,7},{4,7},{2,8},{3,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{0,7},{0,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7},{0,8},{3,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{0,6},{4,7},{6,7},{0,8},{1,8},{3,8},{4,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{2,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,8},{6,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{1,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{1,8},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{2,7},{3,7},{6,7},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{0,8},{1,8},{3,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{0,8},{1,8},{3,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{2,8},{3,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7},{2,8},{4,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7},{0,8},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7},{0,8},{1,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,7},{6,7},{2,8},{3,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,7},{2,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{1,7},{4,7},{0,8},{3,8},{4,8},{6,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{0,7},{1,7},{4,7},{2,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,7},{0,8},{1,8},{3,8},{4,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,7},{0,8},{1,8},{3,8},{4,8},{7,8}} 8
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{2,7},{4,7},{0,8},{1,8},{3,8},{4,8},{6,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6},{2,7},{4,7},{0,8},{1,8},{3,8},{4,8},{7,8}} 9
{{0,1},{0,2},{0,3},{3,4},{3,5},{1,6},{4,6},{2,7},{4,7},{6,7},{0,8},{1,8},{3,8},{4,8},{6,8}} 7
{{0,1},{1,2},{2,3}} 9
{{0,1},{1,2},{2,3},{7,8}} 9
{{0,1},{1,2},{2,3},{0,8}} 9
{{0,1},{1,2},{2,3},{0,8},{7,8}} 9
{{0,1},{1,2},{2,3},{0,8},{3,8}} 9
{{0,1},{1,2},{2,3},{6,7},{5,8}} 9
{{0,1},{1,2},{2,3},{6,7},{0,8}} 9
{{0,1},{1,2},{2,3},{6,7},{0,8},{7,8}} 8
{{0,1},{1,2},{2,3},{6,7},{0,8},{5,8}} 9
{{0,1},{1,2},{2,3},{6,7},{1,8},{2,8},{5,8},{7,8}} 9
{{0,1},{1,2},{2,3},{6,7},{0,8},{3,8}} 9
{{0,1},{1,2},{2,3},{6,7},{0,8},{3,8},{7,8}} 9
{{0,1},{1,2},{2,3},{0,7},{1,8},{6,8}} 9
{{0,1},{1,2},{2,3},{0,7},{3,8},{7,8}} 9
{{0,1},{1,2},{2,3},{0,7},{6,7},{0,8},{5,8}} 9
{{0,1},{1,2},{2,3},{0,7},{6,7},{1,8},{2,8},{5,8},{6,8}} 9
{{0,1},{1,2},{2,3},{0,7},{6,7},{3,8},{6,8}} 9
{{0,1},{1,2},{2,3},{1,7},{6,7},{1,8},{5,8}} 9
{{0,1},{1,2},{2,3},{1,7},{6,7},{2,8},{5,8},{7,8}} 9
{{0,1},{1,2},{2,3},{1,7},{6,7},{1,8},{2,8},{5,8},{7,8}} 9
{{0,1},{1,2},{2,3},{1,7},{6,7},{0,8},{3,8},{6,8}} 9
{{0,1},{1,2},{2,3},{1,7},{2,7},{5,7},{6,7},{0,8},{3,8},{6,8}} 9
{{0,1},{1,2},{2,3},{1,7},{2,7},{5,7},{6,7},{0,8},{3,8},{6,8},{7,8}} 9
{{0,1},{1,2},{2,3},{5,6},{0,7},{0,8},{1,8},{2,8},{5,8},{6,8},{7,8}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{3,8},{7,8}} 9
{{0,1},{1,2},{2,3},{5,6},{0,7},{3,8},{6,8},{7,8}} 8
{{0,1},{1,2},{2,3},{5,6},{0,7},{0,8},{1,8},{2,8},{3,8},{5,8},{6,8},{7,8}} 9
{{0,1},{1,2},{2,3},{5,6},{0,7},{6,7},{3,8},{5,8}} 7
{{0,1},{1,2},{2,3},{5,6},{0,7},{6,7},{1,8},{2,8},{3,8},{5,8},{6,8},{7,8}} 8
{{0,1},{1,2},{2,3},{5,6},{1,7},{6,7},{0,8},{3,8},{5,8}} 9
{{0,1},{1,2},{2,3},{5,6},{1,7},{2,7},{6,7},{0,8},{1,8},{2,8},{3,8},{5,8},{6,8}} 9
{{0,1},{1,2},{2,3},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7},{0,8},{3,8},{6,8}} 9
{{0,1},{1,2},{2,3},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7},{1,8},{2,8},{3,8},{5,8},{6,8}} 9
{{0,1},{1,2},{2,3},{5,6},{0,7},{3,7},{6,7},{0,8},{3,8},{5,8}} 9
{{0,1},{1,2},{2,3},{0,6},{1,7},{5,7},{3,8},{5,8},{6,8}} 9
{{0,1},{1,2},{2,3},{0,6},{1,7},{5,7},{1,8},{3,8},{5,8},{6,8}} 9
{{0,1},{1,2},{2,3},{0,6},{1,7},{5,7},{0,8},{2,8},{3,8},{5,8},{6,8},{7,8}} 9
{{0,1},{1,2},{2,3},{0,6},{0,7},{1,7},{2,7},{5,7},{3,8},{5,8},{6,8},{7,8}} 9
{{0,1},{1,2},{2,3},{1,6},{5,6},{0,7},{2,7},{5,7},{0,8},{3,8},{6,8}} 9
{{0,1},{1,2},{2,3},{1,6},{5,6},{0,7},{2,7},{5,7},{0,8},{3,8},{6,8},{7,8}} 9
{{0,1},{1,2},{2,3},{0,6},{1,6},{5,6},{1,7},{2,7},{2,8},{3,8},{5,8},{6,8}} 7
{{0,1},{1,2},{2,3},{0,5},{0,6},{1,6},{2,6},{5,6},{0,7},{3,7},{5,7},{2,8},{3,8},{5,8},{6,8},{7,8}} 7


==> single-edge-10.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{5,9},{6,9},{8,9}} 7
{{0,1},{1,2},{0,8},{7,8},{2,9},{7,9}} 7
{{0,1},{1,2},{1,8},{6,8},{7,8},{0,9},{2,9},{5,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{2,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{2,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{0,9},{2,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{1,9},{3,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,7},{2,8},{6,8},{7,8},{2,9},{5,9},{7,9}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{2,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{3,9}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{7,9},{8,9}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{2,9},{6,9},{8,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{0,9},{2,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{1,9},{3,9},{7,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{1,9},{3,9},{6,9},{8,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{2,9},{5,9},{7,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{0,9},{2,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{1,9},{3,9},{5,9},{7,9}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{2,8},{5,8},{6,8},{1,9},{3,9},{5,9},{7,9},{8,9}} 7
{{0,1},{1,2},{1,7},{6,7},{1,8},{5,8},{0,9},{2,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{0,9},{3,9},{8,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{1,9},{3,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{0,9},{3,9},{8,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{0,8},{3,8},{0,9},{2,9},{3,9},{5,9},{6,9}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{3,8},{6,8},{7,8},{0,9},{1,9},{3,9},{5,9}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{2,8},{5,8},{6,8},{0,9},{2,9},{5,9}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{2,8},{5,8},{6,8},{0,9},{1,9},{3,9},{5,9},{8,9}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{1,8},{3,8},{5,8},{6,8},{2,9},{3,9},{6,9},{7,9}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{0,8},{1,8},{3,8},{5,8},{2,9},{3,9},{6,9},{7,9},{8,9}} 7
{{0,1},{1,2},{0,6},{2,7},{5,7},{6,7},{0,8},{1,8},{3,8},{5,8},{7,8},{2,9},{3,9},{6,9},{8,9}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{3,9},{7,9},{8,9}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{1,8},{3,8},{5,8},{7,8},{2,9},{3,9},{6,9},{7,9}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8},{1,9},{3,9},{5,9}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8},{0,9},{1,9},{3,9},{5,9},{7,9}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8},{1,9},{2,9},{3,9},{5,9},{6,9},{8,9}} 6
{{0,1},{1,2},{0,6},{5,6},{0,7},{2,7},{5,7},{1,8},{3,8},{5,8},{7,8},{0,9},{1,9},{3,9},{5,9}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{3,7},{6,7},{0,8},{1,8},{3,8},{5,8},{0,9},{2,9},{3,9},{6,9}} 7
{{0,1},{1,2},{0,5},{2,6},{5,6},{0,7},{3,7},{6,7},{1,8},{3,8},{5,8},{0,9},{2,9},{3,9},{5,9}} 7
{{0,1},{1,2},{0,5},{2,5},{0,6},{3,6},{5,6},{0,7},{1,7},{3,7},{2,8},{3,8},{5,8},{7,8},{1,9},{2,9},{3,9},{6,9}} 5


==> single-edge-11.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{2,10},{5,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{2,10},{6,10},{8,10}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{5,9},{6,9},{8,9},{2,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{5,9},{6,9},{8,9},{0,10},{2,10},{5,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{5,9},{6,9},{8,9},{1,10},{3,10},{6,10},{8,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{0,10},{3,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{3,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{3,10},{6,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{5,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{1,10},{3,10},{5,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{0,10},{1,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{1,10},{3,10},{5,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{1,10},{3,10},{5,10},{6,10},{9,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{1,9},{3,9},{6,9},{7,9},{1,10},{3,10},{5,10},{7,10}} 7
{{0,1},{1,2},{0,7},{2,8},{6,8},{7,8},{2,9},{5,9},{7,9},{0,10},{1,10},{3,10},{5,10},{6,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{0,10},{3,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{7,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{2,9},{5,9},{6,9},{0,10},{3,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{3,9},{0,10},{2,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{3,9},{1,10},{2,10},{3,10},{5,10},{6,10},{7,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{7,9},{8,9},{0,10},{1,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{7,9},{8,9},{0,10},{2,10},{3,10},{5,10},{6,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{0,10},{1,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{0,10},{2,10},{3,10},{5,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{2,9},{6,9},{8,9},{0,10},{2,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{1,9},{3,9},{7,9},{0,10},{1,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{1,9},{3,9},{6,9},{8,9},{2,10},{3,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{2,9},{5,9},{7,9},{0,10},{2,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{5,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{1,9},{3,9},{5,9},{7,9},{2,10},{3,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{1,10},{3,10},{7,10},{8,10},{9,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{1,10},{3,10},{5,10},{6,10},{9,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{0,9},{3,9},{8,9},{2,10},{3,10},{6,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9},{2,10},{3,10},{6,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9},{0,10},{2,10},{3,10},{7,10},{8,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{0,9},{3,9},{8,9},{1,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9},{1,10},{3,10},{5,10},{6,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9},{0,10},{2,10},{3,10},{5,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{5,9},{6,9},{0,10},{1,10},{3,10},{5,10},{8,10}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{5,9},{6,9},{2,10},{3,10},{6,10},{7,10}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{2,8},{5,8},{6,8},{0,9},{2,9},{5,9},{0,10},{1,10},{3,10},{5,10},{8,10}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{2,8},{5,8},{6,8},{0,9},{1,9},{3,9},{5,9},{8,9},{2,10},{3,10},{6,10},{7,10},{9,10}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{3,9},{7,9},{8,9},{1,10},{3,10},{5,10},{7,10}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{3,9},{7,9},{8,9},{0,10},{1,10},{3,10},{5,10},{8,10}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8},{1,9},{3,9},{5,9},{2,10},{3,10},{6,10}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8},{1,9},{3,9},{5,9},{0,10},{2,10},{3,10},{6,10},{7,10},{9,10}} 6


==> single-edge-12.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{3,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{3,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{3,11},{6,11},{8,11},{10,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{3,11},{5,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{2,10},{5,10},{6,10},{7,10},{1,11},{3,11},{5,11},{8,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{2,11},{5,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{0,11},{2,11},{5,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{1,11},{3,11},{5,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{2,10},{6,10},{8,10},{0,11},{2,11},{5,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{7,10},{1,11},{3,11},{5,11},{8,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{5,9},{6,9},{8,9},{2,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{5,9},{6,9},{8,9},{2,10},{7,10},{9,10},{1,11},{3,11},{6,11},{8,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{0,11},{3,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{0,10},{3,10},{0,11},{2,11},{3,11},{5,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{3,10},{8,10},{9,10},{1,11},{3,11},{6,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{3,10},{8,10},{9,10},{0,11},{2,11},{3,11},{5,11},{6,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{3,10},{6,10},{7,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{5,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{0,11},{2,11},{3,11},{5,11},{8,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{5,10},{7,10},{8,10},{0,11},{2,11},{3,11},{6,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{0,11},{2,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{5,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10},{1,11},{3,11},{5,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10},{0,11},{2,11},{3,11},{5,11},{8,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{1,10},{3,10},{5,10},{7,10},{8,10},{2,11},{3,11},{7,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{0,11},{1,11},{3,11},{5,11},{6,11},{9,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10},{1,11},{3,11},{5,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{1,10},{3,10},{6,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{9,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{1,10},{3,10},{5,10},{7,10},{9,10},{2,11},{3,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{7,10},{9,10},{0,11},{2,11},{3,11},{6,11},{8,11}} 7
{{0,1},{1,2},{0,7},{2,8},{6,8},{7,8},{2,9},{5,9},{7,9},{0,10},{1,10},{3,10},{5,10},{6,10},{8,10},{9,10},{2,11},{3,11},{7,11},{10,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{1,11},{3,11},{7,11},{8,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{0,10},{3,10},{9,10},{2,11},{3,11},{7,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{0,10},{3,10},{9,10},{0,11},{2,11},{3,11},{6,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{0,10},{3,10},{9,10},{1,11},{2,11},{3,11},{5,11},{6,11},{7,11},{8,11},{10,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{7,10},{8,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{7,10},{8,10},{9,10},{0,11},{2,11},{3,11},{6,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{7,10},{8,10},{9,10},{0,11},{2,11},{3,11},{5,11},{6,11},{10,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{0,11},{2,11},{3,11},{6,11},{8,11},{9,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{7,9},{8,9},{0,10},{1,10},{3,10},{5,10},{6,10},{0,11},{2,11},{3,11},{6,11},{8,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{2,11},{3,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{0,11},{2,11},{3,11},{6,11},{8,11},{10,11}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8},{1,9},{3,9},{7,9},{0,10},{1,10},{3,10},{5,10},{6,10},{0,11},{2,11},{3,11},{5,11},{7,11}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{5,10},{7,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10},{1,11},{3,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10},{1,11},{3,11},{5,11},{6,11},{9,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10},{0,11},{2,11},{3,11},{5,11},{6,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{1,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{6,11},{9,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{1,10},{3,10},{7,10},{8,10},{9,10},{0,11},{2,11},{3,11},{5,11},{6,11},{10,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{1,10},{3,10},{5,10},{6,10},{9,10},{2,11},{3,11},{6,11},{7,11},{8,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{0,9},{3,9},{8,9},{1,10},{3,10},{5,10},{6,10},{2,11},{3,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9},{1,10},{3,10},{5,10},{6,10},{2,11},{3,11},{6,11},{7,11}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{2,8},{5,8},{6,8},{0,9},{2,9},{5,9},{0,10},{1,10},{3,10},{5,10},{8,10},{2,11},{3,11},{6,11},{7,11},{9,11},{10,11}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{2,11},{3,11},{5,11},{6,11},{10,11}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{3,9},{7,9},{8,9},{1,10},{3,10},{5,10},{7,10},{2,11},{3,11},{6,11},{7,11}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8},{1,9},{3,9},{5,9},{0,10},{2,10},{3,10},{6,10},{7,10},{9,10},{1,11},{2,11},{3,11},{5,11},{6,11},{8,11}} 6


==> single-edge-13.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{0,12},{3,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{0,12},{3,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{3,11},{1,12},{2,12},{3,12},{5,12},{6,12},{7,12},{8,12},{9,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{7,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{0,12},{2,12},{3,12},{5,12},{6,12},{8,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{5,12},{6,12},{8,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{6,12},{8,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{7,11},{9,11},{2,12},{6,12},{8,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11},{0,12},{2,12},{5,12},{6,12},{7,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{7,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{1,12},{3,12},{7,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{1,12},{3,12},{5,12},{8,12},{9,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{7,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{6,12},{8,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{3,11},{6,11},{8,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{3,11},{6,11},{8,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{7,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{3,11},{5,11},{8,11},{9,11},{0,12},{2,12},{3,12},{6,12},{7,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{2,10},{5,10},{6,10},{7,10},{1,11},{3,11},{5,11},{8,11},{9,11},{10,11},{0,12},{2,12},{3,12},{6,12},{7,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{2,11},{5,11},{8,11},{9,11},{0,12},{2,12},{5,12},{6,12},{7,12}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{1,11},{3,11},{5,11},{8,11},{9,11},{2,12},{3,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{2,10},{6,10},{8,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{7,10},{1,11},{3,11},{5,11},{8,11},{9,11},{10,11},{0,12},{2,12},{3,12},{6,12},{7,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{3,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{0,11},{3,11},{10,11},{2,12},{3,12},{7,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{2,12},{3,12},{7,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{0,12},{2,12},{3,12},{6,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{0,12},{2,12},{3,12},{5,12},{6,12},{7,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{1,12},{3,12},{5,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{2,12},{3,12},{6,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{2,12},{3,12},{5,12},{8,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{5,12},{7,12},{8,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{2,12},{3,12},{7,12},{8,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{2,12},{3,12},{6,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{2,12},{3,12},{5,12},{8,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{2,12},{3,12},{6,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{2,12},{3,12},{5,12},{8,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11},{2,12},{3,12},{7,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{0,12},{1,12},{3,12},{5,12},{6,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{0,12},{2,12},{3,12},{5,12},{8,12},{9,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{2,12},{3,12},{7,12},{8,12},{9,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{2,12},{3,12},{6,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{2,12},{3,12},{5,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{2,12},{3,12},{5,12},{8,12},{9,12},{11,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{0,12},{1,12},{3,12},{5,12},{6,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{7,12},{9,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11},{2,12},{3,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{2,12},{3,12},{6,12},{8,12},{10,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{9,11},{10,11},{2,12},{3,12},{7,12},{8,12},{11,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{9,12}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{2,12},{3,12},{6,12},{8,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11},{0,12},{3,12},{9,12},{10,12},{11,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{3,12},{5,12},{7,12},{10,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{0,12},{2,12},{3,12},{5,12},{7,12},{9,12},{10,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{2,12},{3,12},{5,12},{6,12},{7,12},{8,12},{11,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{1,11},{3,11},{7,11},{8,11},{9,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{10,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{1,11},{3,11},{7,11},{8,11},{9,11},{10,11},{0,12},{2,12},{3,12},{5,12},{6,12},{11,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{0,10},{3,10},{9,10},{2,11},{3,11},{7,11},{8,11},{9,11},{0,12},{2,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{1,10},{3,10},{7,10},{8,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11},{0,12},{2,12},{3,12},{6,12},{8,12},{9,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{0,9},{2,9},{5,9},{6,9},{1,10},{3,10},{6,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{7,9},{8,9},{0,10},{1,10},{3,10},{5,10},{6,10},{0,11},{2,11},{3,11},{6,11},{8,11},{0,12},{2,12},{3,12},{5,12},{7,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{2,12},{3,12},{7,12},{8,12},{11,12}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{0,12},{2,12},{3,12},{6,12},{8,12},{10,12}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10},{1,11},{3,11},{6,11},{7,11},{0,12},{2,12},{3,12},{5,12},{6,12}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10},{1,11},{3,11},{5,11},{6,11},{9,11},{2,12},{3,12},{6,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{1,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{6,11},{9,11},{2,12},{3,12},{6,12},{7,12},{8,12}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8},{1,9},{3,9},{7,9},{8,9},{1,10},{3,10},{5,10},{6,10},{2,11},{3,11},{6,11},{7,11},{0,12},{2,12},{3,12},{5,12}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{8,12}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11},{0,12},{2,12},{3,12},{6,12},{8,12},{11,12}} 6


==> single-edge-14.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{0,13},{3,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{7,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{3,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{0,12},{3,12},{11,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{0,12},{3,12},{11,12},{1,13},{2,13},{3,13},{5,13},{6,13},{7,13},{8,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{0,13},{2,13},{3,13},{5,13},{6,13},{8,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12},{2,13},{3,13},{8,13},{9,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{3,13},{6,13},{7,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{0,13},{2,13},{3,13},{5,13},{6,13},{8,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{5,12},{6,12},{8,12},{2,13},{5,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{5,12},{6,12},{8,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{2,13},{3,13},{8,13},{9,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{3,13},{6,13},{7,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{2,13},{3,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{0,13},{2,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{5,13},{8,13},{9,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{1,12},{3,12},{7,12},{9,12},{11,12},{2,13},{3,13},{8,13},{9,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{1,12},{3,12},{7,12},{9,12},{11,12},{0,13},{2,13},{3,13},{6,13},{7,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{1,12},{3,12},{5,12},{8,12},{9,12},{2,13},{3,13},{8,13},{9,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{7,12},{2,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{6,12},{8,12},{10,12},{11,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{6,12},{8,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{6,12},{8,12},{10,12},{11,12},{0,13},{2,13},{3,13},{6,13},{7,13},{10,13}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{1,10},{5,10},{6,10},{8,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,8},{7,8},{1,9},{6,9},{7,9},{2,10},{6,10},{8,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{11,12},{0,13},{2,13},{3,13},{6,13},{7,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{3,13},{10,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{3,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{3,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{0,13},{2,13},{3,13},{5,13},{8,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{0,13},{2,13},{3,13},{5,13},{6,13},{7,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{2,13},{3,13},{5,13},{8,13},{10,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{0,11},{3,11},{10,11},{2,12},{3,12},{7,12},{8,12},{9,12},{10,12},{0,13},{2,13},{3,13},{5,13},{6,13},{7,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{1,13},{3,13},{5,13},{6,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{2,13},{3,13},{6,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{2,13},{3,13},{5,13},{6,13},{7,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{2,13},{5,13},{6,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{6,13},{7,13},{9,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{2,13},{3,13},{5,13},{8,13},{10,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{5,12},{7,12},{8,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{5,12},{7,12},{8,12},{11,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12},{11,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{9,12},{11,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{9,12},{11,12},{0,13},{2,13},{3,13},{5,13},{8,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12},{0,13},{2,13},{3,13},{6,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{2,13},{3,13},{7,13},{8,13},{9,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{0,13},{2,13},{3,13},{6,13},{9,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{0,11},{1,11},{3,11},{5,11},{6,11},{2,12},{3,12},{7,12},{8,12},{9,12},{11,12},{0,13},{2,13},{3,13},{5,13},{8,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{10,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{11,12},{2,13},{3,13},{7,13},{8,13},{9,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{11,12},{0,13},{2,13},{3,13},{5,13},{8,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{2,13},{3,13},{7,13},{8,13},{9,13},{11,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{7,12},{8,12},{0,13},{1,13},{3,13},{5,13},{6,13},{10,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{7,12},{8,12},{2,13},{3,13},{7,13},{8,13},{9,13}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{10,12},{2,13},{3,13},{7,13},{8,13},{9,13},{12,13}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{9,13},{10,13}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{0,13},{2,13},{3,13},{6,13},{8,13},{10,13}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{0,12},{1,12},{3,12},{5,12},{6,12},{9,12},{10,12},{2,13},{3,13},{7,13},{8,13},{11,13},{12,13}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{7,12},{9,12},{2,13},{3,13},{7,13},{8,13}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{9,12},{10,12},{2,13},{3,13},{7,13},{8,13},{12,13}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{0,10},{2,10},{5,10},{6,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{9,12},{0,13},{2,13},{3,13},{6,13},{8,13}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11},{0,12},{3,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{11,13}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11},{0,12},{3,12},{9,12},{10,12},{11,12},{1,13},{2,13},{3,13},{5,13},{6,13},{7,13},{8,13},{12,13}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{10,13},{12,13}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{3,12},{5,12},{7,12},{10,12},{2,13},{3,13},{7,13},{8,13},{9,13}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{1,11},{3,11},{7,11},{8,11},{9,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{10,12},{0,13},{2,13},{3,13},{6,13},{8,13},{9,13}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{2,12},{3,12},{7,12},{8,12},{11,12},{0,13},{2,13},{3,13},{6,13},{8,13},{10,13}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8},{2,9},{6,9},{7,9},{0,10},{3,10},{8,10},{9,10},{1,11},{3,11},{5,11},{6,11},{9,11},{2,12},{3,12},{6,12},{7,12},{8,12},{0,13},{2,13},{3,13},{5,13},{6,13}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{8,12},{2,13},{3,13},{6,13},{7,13},{9,13},{12,13}} 6


==> single-edge-15.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{0,14},{3,14},{11,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{0,13},{3,13},{11,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{0,13},{3,13},{11,13},{12,13},{0,14},{2,14},{3,14},{5,14},{6,14},{8,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{0,13},{3,13},{11,13},{12,13},{1,14},{2,14},{3,14},{5,14},{6,14},{7,14},{8,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{7,13},{9,13},{10,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{0,14},{3,14},{11,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{3,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{3,13},{11,13},{12,13},{1,14},{2,14},{3,14},{5,14},{6,14},{7,14},{8,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{0,14},{2,14},{3,14},{5,14},{6,14},{8,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{0,12},{3,12},{11,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{11,13},{0,14},{2,14},{3,14},{5,14},{6,14},{8,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{2,14},{3,14},{6,14},{7,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{2,14},{3,14},{5,14},{6,14},{8,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{2,14},{3,14},{8,14},{9,14},{10,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{2,14},{3,14},{6,14},{7,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13},{0,14},{2,14},{3,14},{6,14},{7,14},{10,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{12,13},{0,14},{2,14},{3,14},{5,14},{6,14},{8,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{5,12},{6,12},{8,12},{2,13},{5,13},{8,13},{9,13},{10,13},{0,14},{2,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{5,12},{6,12},{8,12},{2,13},{5,13},{8,13},{9,13},{10,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{5,12},{6,12},{8,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{6,14},{8,14},{11,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{5,14},{8,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{11,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{10,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{2,11},{5,11},{8,11},{9,11},{10,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{5,13},{8,13},{9,13},{10,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{11,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{5,13},{8,13},{9,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{5,13},{8,13},{9,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{6,12},{8,12},{10,12},{11,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{3,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{0,14},{2,14},{3,14},{5,14},{6,14},{7,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{3,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{0,14},{2,14},{3,14},{5,14},{6,14},{7,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{0,14},{2,14},{3,14},{6,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{0,14},{2,14},{3,14},{6,14},{9,14},{10,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13},{0,14},{1,14},{3,14},{5,14},{6,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13},{0,14},{2,14},{3,14},{6,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{8,11},{9,11},{10,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{2,13},{3,13},{6,13},{9,13},{10,13},{0,14},{2,14},{3,14},{5,14},{6,14},{7,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{2,13},{5,13},{6,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{6,13},{7,13},{9,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{6,13},{7,13},{9,13},{12,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{6,13},{7,13},{9,13},{12,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14},{12,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{1,11},{3,11},{6,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{6,12},{2,13},{3,13},{7,13},{8,13},{9,13},{10,13},{12,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{2,13},{3,13},{7,13},{8,13},{9,13},{12,13},{0,14},{2,14},{3,14},{6,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{2,13},{3,13},{7,13},{8,13},{9,13},{12,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{10,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{7,12},{8,12},{0,13},{1,13},{3,13},{5,13},{6,13},{10,13},{2,14},{3,14},{7,14},{8,14},{9,14},{13,14}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{5,10},{7,10},{8,10},{1,11},{3,11},{6,11},{7,11},{10,11},{0,12},{1,12},{3,12},{5,12},{6,12},{10,12},{2,13},{3,13},{7,13},{8,13},{9,13},{12,13},{0,14},{2,14},{3,14},{5,14},{8,14},{9,14},{11,14}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{9,13},{10,13},{2,14},{3,14},{7,14},{8,14},{11,14},{13,14}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{9,13},{10,13},{0,14},{2,14},{3,14},{6,14},{8,14},{10,14}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11},{0,12},{3,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{11,13},{1,14},{3,14},{5,14},{7,14},{10,14}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{0,13},{2,13},{3,13},{5,13},{7,13},{9,13},{10,13},{12,13},{1,14},{2,14},{3,14},{5,14},{6,14},{7,14},{8,14},{11,14}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{0,11},{3,11},{9,11},{10,11},{1,12},{3,12},{5,12},{7,12},{10,12},{2,13},{3,13},{7,13},{8,13},{9,13},{0,14},{2,14},{3,14},{5,14},{6,14}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{3,9},{6,9},{8,9},{1,10},{3,10},{5,10},{7,10},{0,11},{1,11},{3,11},{5,11},{6,11},{2,12},{3,12},{7,12},{8,12},{11,12},{0,13},{2,13},{3,13},{6,13},{8,13},{10,13},{0,14},{2,14},{3,14},{5,14},{7,14},{9,14}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{8,12},{2,13},{3,13},{6,13},{7,13},{9,13},{12,13},{0,14},{2,14},{3,14},{6,14},{8,14},{11,14}} 6


==> single-edge-16.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{0,14},{3,14},{11,14},{12,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{2,15},{3,15},{5,15},{6,15},{7,15},{8,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{7,15},{9,15},{10,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{6,15},{8,15},{11,15},{12,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{2,15},{3,15},{5,15},{6,15},{7,15},{8,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{2,15},{3,15},{5,15},{6,15},{7,15},{8,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{6,15},{8,15},{11,15},{12,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{13,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{0,13},{3,13},{11,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{7,13},{9,13},{10,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{2,15},{3,15},{5,15},{6,15},{7,15},{8,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{6,15},{8,15},{11,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{3,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{12,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{5,15},{6,15},{8,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{0,15},{2,15},{3,15},{5,15},{6,15},{8,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{2,14},{3,14},{6,14},{7,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{5,12},{8,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{13,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{0,11},{2,11},{5,11},{6,11},{7,11},{1,12},{3,12},{7,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{10,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{2,14},{3,14},{6,14},{7,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{6,14},{8,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{10,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{5,14},{8,14},{9,14},{10,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{11,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{10,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{1,12},{3,12},{5,12},{8,12},{9,12},{10,12},{0,13},{1,13},{3,13},{5,13},{6,13},{7,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{13,14},{0,15},{2,15},{3,15},{6,15},{7,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{11,14},{12,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{12,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{11,15}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{0,12},{2,12},{5,12},{6,12},{7,12},{1,13},{3,13},{7,13},{9,13},{11,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{11,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{3,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{14,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{9,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{0,12},{3,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{3,15},{5,15},{6,15},{7,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{2,15},{3,15},{7,15},{8,15},{9,15},{10,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{2,15},{3,15},{6,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{13,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{2,15},{3,15},{5,15},{6,15},{7,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{0,15},{2,15},{3,15},{6,15},{9,15},{10,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{0,14},{2,14},{3,14},{5,14},{8,14},{10,14},{11,14},{13,14},{0,15},{2,15},{3,15},{5,15},{6,15},{7,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{0,15},{2,15},{3,15},{6,15},{9,15},{10,15},{13,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{2,13},{5,13},{6,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{2,13},{5,13},{6,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{14,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{6,13},{7,13},{9,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{12,14},{2,15},{3,15},{7,15},{8,15},{9,15},{10,15},{14,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{1,13},{3,13},{5,13},{7,13},{8,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{6,12},{7,12},{9,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{9,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{3,10},{6,10},{7,10},{9,10},{1,11},{3,11},{5,11},{7,11},{8,11},{0,12},{1,12},{3,12},{5,12},{6,12},{2,13},{3,13},{7,13},{8,13},{9,13},{12,13},{0,14},{2,14},{3,14},{6,14},{9,14},{11,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{6,9},{7,9},{2,10},{6,10},{7,10},{2,11},{5,11},{7,11},{8,11},{1,12},{3,12},{6,12},{7,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{10,13},{11,13},{2,14},{3,14},{7,14},{8,14},{9,14},{13,14},{0,15},{2,15},{3,15},{5,15},{8,15},{9,15},{10,15},{12,15}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8},{2,9},{6,9},{7,9},{2,10},{5,10},{7,10},{0,11},{2,11},{5,11},{6,11},{1,12},{3,12},{6,12},{7,12},{10,12},{11,12},{0,13},{1,13},{3,13},{5,13},{6,13},{9,13},{10,13},{2,14},{3,14},{7,14},{8,14},{11,14},{13,14},{0,15},{2,15},{3,15},{6,15},{8,15},{10,15}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11},{0,12},{3,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{11,13},{1,14},{3,14},{5,14},{7,14},{10,14},{2,15},{3,15},{7,15},{8,15},{9,15}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8},{0,9},{2,9},{5,9},{0,10},{3,10},{7,10},{8,10},{9,10},{1,11},{3,11},{5,11},{7,11},{9,11},{0,12},{1,12},{3,12},{5,12},{8,12},{2,13},{3,13},{6,13},{7,13},{9,13},{12,13},{0,14},{2,14},{3,14},{6,14},{8,14},{11,14},{1,15},{2,15},{3,15},{5,15},{6,15},{10,15}} 6


==> single-edge-17.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{2,16},{3,16},{5,16},{6,16},{7,16},{8,16},{9,16},{10,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{14,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{14,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{14,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{13,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{7,15},{9,15},{10,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16},{13,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{2,16},{3,16},{5,16},{6,16},{7,16},{8,16},{9,16},{10,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{2,16},{3,16},{5,16},{6,16},{7,16},{8,16},{9,16},{10,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{1,16},{2,16},{3,16},{5,16},{6,16},{7,16},{8,16},{9,16},{10,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{0,13},{3,13},{11,13},{12,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{7,13},{9,13},{10,13},{2,14},{3,14},{8,14},{9,14},{10,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{14,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{12,15},{14,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{12,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{1,13},{3,13},{7,13},{9,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{12,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{15,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{13,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{0,15},{2,15},{3,15},{6,15},{7,15},{10,15},{13,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{2,14},{3,14},{6,14},{7,14},{10,14},{13,14},{0,15},{2,15},{3,15},{5,15},{7,15},{9,15},{12,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{6,10},{7,10},{1,11},{5,11},{7,11},{9,11},{2,12},{5,12},{8,12},{9,12},{10,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{6,14},{8,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{10,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{12,16}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{1,10},{5,10},{7,10},{9,10},{1,11},{5,11},{6,11},{8,11},{2,12},{5,12},{8,12},{9,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{12,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{3,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{11,16},{12,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{2,16},{3,16},{6,16},{9,16},{10,16},{12,16},{15,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{2,16},{3,16},{5,16},{6,16},{7,16},{13,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{0,15},{2,15},{3,15},{5,15},{8,15},{10,15},{11,15},{14,15},{0,16},{2,16},{3,16},{5,16},{6,16},{7,16},{13,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{12,14},{0,15},{2,15},{3,15},{6,15},{9,15},{10,15},{12,15},{0,16},{2,16},{3,16},{5,16},{8,16},{10,16},{11,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{15,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15},{0,16},{2,16},{3,16},{5,16},{8,16},{10,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{2,13},{5,13},{6,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15},{12,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{13,16},{15,16}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{6,13},{7,13},{9,13},{12,13},{0,14},{1,14},{3,14},{5,14},{6,14},{11,14},{12,14},{2,15},{3,15},{7,15},{8,15},{9,15},{10,15},{14,15},{0,16},{2,16},{3,16},{5,16},{8,16},{10,16},{11,16},{13,16}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8},{1,9},{5,9},{6,9},{2,10},{6,10},{8,10},{2,11},{5,11},{7,11},{0,12},{3,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{8,13},{11,13},{1,14},{3,14},{5,14},{7,14},{10,14},{2,15},{3,15},{7,15},{8,15},{9,15},{0,16},{2,16},{3,16},{5,16},{6,16}} 7


==> single-edge-18.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{13,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16},{15,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{14,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16},{15,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16},{15,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{13,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{12,17},{14,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{13,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{14,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{7,15},{9,15},{10,15},{0,16},{2,16},{3,16},{5,16},{6,16},{8,16},{11,16},{12,16},{13,16},{15,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{15,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{12,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{0,16},{2,16},{3,16},{5,16},{7,16},{9,16},{11,16},{15,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{15,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{1,17},{3,17},{6,17},{8,17},{10,17},{12,17},{14,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{14,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{14,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{12,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{13,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{1,17},{2,17},{3,17},{5,17},{6,17},{7,17},{8,17},{9,17},{10,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{15,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{15,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{12,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{12,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{13,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{15,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{15,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{16,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{12,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{2,12},{5,12},{8,12},{9,12},{11,12},{0,13},{2,13},{5,13},{6,13},{7,13},{1,14},{3,14},{7,14},{9,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{12,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{6,13},{8,13},{10,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{15,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{14,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{13,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{3,12},{7,12},{9,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{11,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{11,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{13,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{12,17}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{13,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{12,17}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{3,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{3,17},{5,17},{6,17},{7,17}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{11,16},{12,16},{2,17},{3,17},{7,17},{8,17},{9,17},{10,17},{16,17}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{0,17},{2,17},{3,17},{5,17},{6,17},{7,17},{13,17}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{2,16},{3,16},{6,16},{9,16},{10,16},{12,16},{15,16},{0,17},{2,17},{3,17},{5,17},{8,17},{10,17},{11,17},{14,17}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{1,12},{3,12},{8,12},{9,12},{10,12},{11,12},{1,13},{3,13},{6,13},{7,13},{9,13},{1,14},{3,14},{5,14},{7,14},{8,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{15,16},{0,17},{2,17},{3,17},{5,17},{8,17},{10,17},{11,17},{13,17}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{1,9},{5,9},{8,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{0,13},{2,13},{5,13},{6,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{13,14},{0,15},{1,15},{3,15},{5,15},{6,15},{11,15},{12,15},{2,16},{3,16},{7,16},{8,16},{9,16},{10,16},{13,16},{15,16},{0,17},{2,17},{3,17},{5,17},{8,17},{10,17},{11,17},{14,17}} 7


==> single-edge-19.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{0,18},{1,18},{3,18},{5,18},{6,18},{7,18},{14,18},{15,18},{16,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{2,18},{3,18},{5,18},{6,18},{7,18},{8,18},{9,18},{10,18},{17,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{6,18},{8,18},{10,18},{12,18},{14,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{0,18},{2,18},{3,18},{5,18},{6,18},{8,18},{11,18},{12,18},{14,18},{17,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{1,18},{3,18},{5,18},{6,18},{7,18},{14,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{13,18},{17,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{1,18},{2,18},{3,18},{5,18},{6,18},{7,18},{8,18},{9,18},{10,18},{16,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{14,16},{15,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{14,17},{15,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{17,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17},{0,18},{2,18},{3,18},{5,18},{6,18},{8,18},{11,18},{12,18},{14,18},{16,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{0,17},{2,17},{3,17},{5,17},{6,17},{8,17},{11,17},{12,17},{14,17},{16,17},{1,18},{2,18},{3,18},{5,18},{6,18},{7,18},{8,18},{9,18},{10,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18},{16,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{13,17},{1,18},{2,18},{3,18},{5,18},{6,18},{7,18},{8,18},{9,18},{10,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{11,17},{13,17},{16,17},{0,18},{2,18},{3,18},{5,18},{6,18},{8,18},{11,18},{12,18},{14,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{1,18},{2,18},{3,18},{5,18},{6,18},{7,18},{8,18},{9,18},{10,18},{14,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{16,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{16,17},{0,18},{2,18},{3,18},{5,18},{6,18},{8,18},{11,18},{12,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{16,17},{1,18},{2,18},{3,18},{5,18},{6,18},{7,18},{8,18},{9,18},{10,18},{14,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{1,17},{3,17},{6,17},{8,17},{10,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{13,18},{15,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{15,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{14,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{3,15},{11,15},{12,15},{13,15},{14,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{14,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{1,16},{3,16},{6,16},{8,16},{10,16},{12,16},{14,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{14,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18},{16,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{1,15},{3,15},{7,15},{9,15},{10,15},{13,15},{14,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{7,14},{9,14},{10,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{15,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{3,13},{6,13},{8,13},{10,13},{12,13},{1,14},{3,14},{5,14},{8,14},{9,14},{11,14},{0,15},{1,15},{3,15},{5,15},{6,15},{7,15},{2,16},{3,16},{8,16},{9,16},{10,16},{11,16},{12,16},{15,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{14,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{3,11},{7,11},{9,11},{10,11},{1,12},{3,12},{6,12},{8,12},{10,12},{1,13},{3,13},{5,13},{8,13},{9,13},{0,14},{1,14},{3,14},{5,14},{6,14},{7,14},{2,15},{3,15},{8,15},{9,15},{10,15},{14,15},{0,16},{2,16},{3,16},{6,16},{7,16},{10,16},{13,16},{0,17},{2,17},{3,17},{5,17},{7,17},{9,17},{12,17},{0,18},{2,18},{3,18},{5,18},{6,18},{8,18},{11,18}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{11,16},{12,16},{2,17},{3,17},{7,17},{8,17},{9,17},{10,17},{16,17},{0,18},{2,18},{3,18},{6,18},{9,18},{10,18},{12,18},{15,18}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{11,16},{12,16},{2,17},{3,17},{7,17},{8,17},{9,17},{10,17},{16,17},{0,18},{2,18},{3,18},{5,18},{6,18},{7,18},{13,18}} 7


==> single-edge-20.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{2,19},{3,19},{5,19},{6,19},{7,19},{8,19},{9,19},{10,19},{18,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{0,19},{1,19},{3,19},{5,19},{6,19},{7,19},{14,19},{15,19},{16,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{0,19},{2,19},{3,19},{5,19},{6,19},{8,19},{11,19},{12,19},{14,19},{18,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{6,18},{8,18},{10,18},{12,18},{14,18},{0,19},{2,19},{3,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19},{18,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{2,19},{3,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{13,19},{18,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{0,19},{2,19},{3,19},{5,19},{6,19},{8,19},{11,19},{12,19},{14,19},{17,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{13,18},{15,18},{0,19},{2,19},{3,19},{5,19},{6,19},{8,19},{11,19},{12,19},{14,19},{17,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{0,18},{2,18},{3,18},{5,18},{6,18},{8,18},{11,18},{12,18},{14,18},{17,18},{1,19},{2,19},{3,19},{5,19},{6,19},{7,19},{8,19},{9,19},{10,19},{16,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{1,18},{3,18},{5,18},{6,18},{7,18},{14,18},{15,18},{2,19},{3,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{18,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{1,18},{3,18},{5,18},{6,18},{7,18},{14,18},{15,18},{1,19},{2,19},{3,19},{5,19},{6,19},{7,19},{8,19},{9,19},{10,19},{16,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{0,19},{2,19},{3,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{13,18},{1,19},{2,19},{3,19},{5,19},{6,19},{7,19},{8,19},{9,19},{10,19},{16,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{13,18},{17,18},{0,19},{2,19},{3,19},{5,19},{7,19},{9,19},{11,19},{13,19},{15,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{16,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{1,19},{2,19},{3,19},{5,19},{6,19},{7,19},{8,19},{9,19},{10,19},{14,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{2,17},{3,17},{6,17},{7,17},{10,17},{12,17},{16,17},{0,18},{2,18},{3,18},{5,18},{7,18},{9,18},{11,18},{15,18},{0,19},{2,19},{3,19},{5,19},{6,19},{8,19},{11,19},{12,19},{13,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{1,14},{3,14},{6,14},{8,14},{10,14},{12,14},{13,14},{1,15},{3,15},{5,15},{8,15},{9,15},{11,15},{13,15},{0,16},{1,16},{3,16},{5,16},{6,16},{7,16},{13,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{16,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{15,18},{0,19},{2,19},{3,19},{5,19},{7,19},{9,19},{11,19},{14,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{1,17},{3,17},{6,17},{8,17},{10,17},{12,17},{14,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{13,18},{15,18},{0,19},{1,19},{3,19},{5,19},{6,19},{7,19},{13,19},{14,19}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{6,13},{8,13},{10,13},{12,13},{2,14},{5,14},{8,14},{9,14},{11,14},{0,15},{2,15},{5,15},{6,15},{7,15},{1,16},{3,16},{7,16},{9,16},{10,16},{13,16},{14,16},{15,16},{2,17},{3,17},{8,17},{9,17},{10,17},{11,17},{12,17},{15,17},{0,18},{2,18},{3,18},{6,18},{7,18},{10,18},{12,18},{14,18},{0,19},{2,19},{3,19},{5,19},{7,19},{9,19},{11,19},{13,19}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{11,16},{12,16},{2,17},{3,17},{7,17},{8,17},{9,17},{10,17},{16,17},{0,18},{2,18},{3,18},{6,18},{9,18},{10,18},{12,18},{15,18},{0,19},{2,19},{3,19},{5,19},{8,19},{10,19},{11,19},{14,19}} 7


==> single-edge-21.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{0,20},{2,20},{3,20},{5,20},{6,20},{8,20},{11,20},{12,20},{14,20},{19,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{1,20},{3,20},{5,20},{8,20},{9,20},{11,20},{14,20},{15,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{0,20},{1,20},{3,20},{5,20},{6,20},{7,20},{14,20},{15,20},{16,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{13,20},{15,20},{19,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{0,19},{1,19},{3,19},{5,19},{6,19},{7,19},{14,19},{15,19},{16,19},{0,20},{2,20},{3,20},{6,20},{7,20},{10,20},{12,20},{13,20},{16,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{0,19},{1,19},{3,19},{5,19},{6,19},{7,19},{14,19},{15,19},{16,19},{0,20},{2,20},{3,20},{5,20},{6,20},{8,20},{11,20},{12,20},{14,20},{18,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{0,19},{2,19},{3,19},{5,19},{6,19},{8,19},{11,19},{12,19},{14,19},{18,19},{1,20},{2,20},{3,20},{5,20},{6,20},{7,20},{8,20},{9,20},{10,20},{17,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{2,19},{3,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{0,20},{2,20},{3,20},{5,20},{6,20},{8,20},{11,20},{12,20},{14,20},{17,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{13,19},{18,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{13,20},{15,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{13,19},{18,19},{0,20},{2,20},{3,20},{5,20},{6,20},{8,20},{11,20},{12,20},{14,20},{17,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{0,19},{2,19},{3,19},{5,19},{6,19},{8,19},{11,19},{12,19},{14,19},{17,19},{1,20},{2,20},{3,20},{5,20},{6,20},{7,20},{8,20},{9,20},{10,20},{16,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{5,17},{8,17},{9,17},{11,17},{14,17},{15,17},{0,18},{1,18},{3,18},{5,18},{6,18},{7,18},{14,18},{15,18},{2,19},{3,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{18,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{13,20},{15,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{16,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{15,20}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{16,19},{1,20},{2,20},{3,20},{5,20},{6,20},{7,20},{8,20},{9,20},{10,20},{14,20}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8},{0,9},{5,9},{1,10},{5,10},{6,10},{7,10},{2,11},{6,11},{7,11},{9,11},{2,12},{5,12},{7,12},{8,12},{1,13},{3,13},{8,13},{9,13},{10,13},{11,13},{12,13},{1,14},{3,14},{6,14},{7,14},{9,14},{12,14},{1,15},{3,15},{5,15},{7,15},{8,15},{11,15},{0,16},{1,16},{3,16},{5,16},{6,16},{11,16},{12,16},{2,17},{3,17},{7,17},{8,17},{9,17},{10,17},{16,17},{0,18},{2,18},{3,18},{6,18},{9,18},{10,18},{12,18},{15,18},{0,19},{2,19},{3,19},{5,19},{8,19},{10,19},{11,19},{14,19},{0,20},{2,20},{3,20},{5,20},{6,20},{7,20},{13,20}} 7


==> single-edge-22.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{0,21},{2,21},{3,21},{5,21},{7,21},{9,21},{11,21},{13,21},{15,21},{20,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{0,20},{2,20},{3,20},{5,20},{6,20},{8,20},{11,20},{12,20},{14,20},{19,20},{1,21},{2,21},{3,21},{5,21},{6,21},{7,21},{8,21},{9,21},{10,21},{18,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{1,20},{3,20},{5,20},{8,20},{9,20},{11,20},{14,20},{15,20},{2,21},{3,21},{8,21},{9,21},{10,21},{11,21},{12,21},{13,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{1,20},{3,20},{5,20},{8,20},{9,20},{11,20},{14,20},{15,20},{0,21},{2,21},{3,21},{6,21},{7,21},{10,21},{12,21},{13,21},{16,21},{20,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{0,20},{1,20},{3,20},{5,20},{6,20},{7,20},{14,20},{15,20},{16,20},{0,21},{2,21},{3,21},{5,21},{7,21},{9,21},{11,21},{13,21},{15,21},{19,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{13,20},{15,20},{19,20},{0,21},{2,21},{3,21},{5,21},{6,21},{8,21},{11,21},{12,21},{14,21},{18,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{2,19},{3,19},{8,19},{9,19},{10,19},{11,19},{12,19},{13,19},{0,20},{2,20},{3,20},{5,20},{6,20},{8,20},{11,20},{12,20},{14,20},{17,20},{1,21},{2,21},{3,21},{5,21},{6,21},{7,21},{8,21},{9,21},{10,21},{16,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{0,16},{3,16},{11,16},{12,16},{13,16},{14,16},{15,16},{1,17},{3,17},{7,17},{9,17},{10,17},{13,17},{15,17},{1,18},{3,18},{5,18},{8,18},{9,18},{11,18},{14,18},{15,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{13,19},{18,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{13,20},{15,20},{0,21},{2,21},{3,21},{5,21},{6,21},{8,21},{11,21},{12,21},{14,21},{17,21}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{2,13},{7,13},{9,13},{10,13},{0,14},{3,14},{11,14},{12,14},{13,14},{1,15},{3,15},{6,15},{8,15},{10,15},{12,15},{13,15},{1,16},{3,16},{5,16},{8,16},{9,16},{11,16},{13,16},{0,17},{1,17},{3,17},{5,17},{6,17},{7,17},{13,17},{2,18},{3,18},{8,18},{9,18},{10,18},{11,18},{12,18},{17,18},{0,19},{2,19},{3,19},{6,19},{7,19},{10,19},{12,19},{16,19},{0,20},{2,20},{3,20},{5,20},{7,20},{9,20},{11,20},{15,20},{1,21},{2,21},{3,21},{5,21},{6,21},{7,21},{8,21},{9,21},{10,21},{14,21}} 7


==> single-edge-23.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{1,22},{3,22},{5,22},{6,22},{7,22},{14,22},{15,22},{16,22}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{2,22},{3,22},{6,22},{7,22},{10,22},{12,22},{13,22},{16,22},{21,22}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{0,21},{2,21},{3,21},{5,21},{7,21},{9,21},{11,21},{13,21},{15,21},{20,21},{0,22},{2,22},{3,22},{5,22},{6,22},{8,22},{11,22},{12,22},{14,22},{19,22}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{1,20},{3,20},{5,20},{8,20},{9,20},{11,20},{14,20},{15,20},{0,21},{2,21},{3,21},{6,21},{7,21},{10,21},{12,21},{13,21},{16,21},{20,21},{0,22},{2,22},{3,22},{5,22},{7,22},{9,22},{11,22},{13,22},{15,22},{19,22}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{3,17},{11,17},{12,17},{13,17},{14,17},{15,17},{16,17},{1,18},{3,18},{7,18},{9,18},{10,18},{13,18},{15,18},{16,18},{1,19},{3,19},{6,19},{8,19},{10,19},{12,19},{14,19},{16,19},{0,20},{1,20},{3,20},{5,20},{6,20},{7,20},{14,20},{15,20},{16,20},{0,21},{2,21},{3,21},{5,21},{7,21},{9,21},{11,21},{13,21},{15,21},{19,21},{0,22},{2,22},{3,22},{5,22},{6,22},{8,22},{11,22},{12,22},{14,22},{18,22}} 7


==> single-edge-24.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{1,22},{3,22},{5,22},{6,22},{7,22},{14,22},{15,22},{16,22},{2,23},{3,23},{8,23},{9,23},{10,23},{11,23},{12,23},{13,23},{17,23},{22,23}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{2,22},{3,22},{6,22},{7,22},{10,22},{12,22},{13,22},{16,22},{21,22},{0,23},{2,23},{3,23},{5,23},{7,23},{9,23},{11,23},{13,23},{15,23},{20,23}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{0,21},{2,21},{3,21},{5,21},{7,21},{9,21},{11,21},{13,21},{15,21},{20,21},{0,22},{2,22},{3,22},{5,22},{6,22},{8,22},{11,22},{12,22},{14,22},{19,22},{1,23},{2,23},{3,23},{5,23},{6,23},{7,23},{8,23},{9,23},{10,23},{18,23}} 7


==> single-edge-25.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{1,22},{3,22},{5,22},{6,22},{7,22},{14,22},{15,22},{16,22},{2,23},{3,23},{8,23},{9,23},{10,23},{11,23},{12,23},{13,23},{17,23},{22,23},{0,24},{2,24},{3,24},{6,24},{7,24},{10,24},{12,24},{13,24},{16,24},{21,24}} 7
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{2,22},{3,22},{6,22},{7,22},{10,22},{12,22},{13,22},{16,22},{21,22},{0,23},{2,23},{3,23},{5,23},{7,23},{9,23},{11,23},{13,23},{15,23},{20,23},{0,24},{2,24},{3,24},{5,24},{6,24},{8,24},{11,24},{12,24},{14,24},{19,24}} 7


==> single-edge-26.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{1,22},{3,22},{5,22},{6,22},{7,22},{14,22},{15,22},{16,22},{2,23},{3,23},{8,23},{9,23},{10,23},{11,23},{12,23},{13,23},{17,23},{22,23},{0,24},{2,24},{3,24},{6,24},{7,24},{10,24},{12,24},{13,24},{16,24},{21,24},{0,25},{2,25},{3,25},{5,25},{7,25},{9,25},{11,25},{13,25},{15,25},{20,25}} 7


==> single-edge-27.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{1,22},{3,22},{5,22},{6,22},{7,22},{14,22},{15,22},{16,22},{2,23},{3,23},{8,23},{9,23},{10,23},{11,23},{12,23},{13,23},{17,23},{22,23},{0,24},{2,24},{3,24},{6,24},{7,24},{10,24},{12,24},{13,24},{16,24},{21,24},{0,25},{2,25},{3,25},{5,25},{7,25},{9,25},{11,25},{13,25},{15,25},{20,25},{0,26},{2,26},{3,26},{5,26},{6,26},{8,26},{11,26},{12,26},{14,26},{19,26}} 7


==> single-edge-28.txt <==
{{0,1},{1,2},{0,8},{7,8},{0,9},{6,9},{0,10},{5,10},{1,11},{6,11},{7,11},{10,11},{1,12},{5,12},{7,12},{9,12},{1,13},{5,13},{6,13},{8,13},{2,14},{7,14},{9,14},{10,14},{13,14},{2,15},{6,15},{8,15},{10,15},{12,15},{2,16},{5,16},{8,16},{9,16},{11,16},{0,17},{2,17},{5,17},{6,17},{7,17},{0,18},{3,18},{11,18},{12,18},{13,18},{14,18},{15,18},{16,18},{17,18},{1,19},{3,19},{7,19},{9,19},{10,19},{13,19},{15,19},{16,19},{17,19},{1,20},{3,20},{6,20},{8,20},{10,20},{12,20},{14,20},{16,20},{17,20},{1,21},{3,21},{5,21},{8,21},{9,21},{11,21},{14,21},{15,21},{17,21},{0,22},{1,22},{3,22},{5,22},{6,22},{7,22},{14,22},{15,22},{16,22},{2,23},{3,23},{8,23},{9,23},{10,23},{11,23},{12,23},{13,23},{17,23},{22,23},{0,24},{2,24},{3,24},{6,24},{7,24},{10,24},{12,24},{13,24},{16,24},{21,24},{0,25},{2,25},{3,25},{5,25},{7,25},{9,25},{11,25},{13,25},{15,25},{20,25},{0,26},{2,26},{3,26},{5,26},{6,26},{8,26},{11,26},{12,26},{14,26},{19,26},{1,27},{2,27},{3,27},{5,27},{6,27},{7,27},{8,27},{9,27},{10,27},{18,27}} 7


==> single-edge-5.txt <==
{{0,1},{1,2}} 5
{{0,1},{1,2},{2,3}} 5


==> single-edge-6.txt <==
{{0,1},{1,2}} 6
{{0,1},{1,2},{0,5}} 6
{{0,1},{1,2},{0,5},{2,5}} 5
{{0,1},{1,2},{0,5},{3,5}} 5
{{0,1},{1,2},{2,3},{0,5},{3,5}} 6


==> single-edge-7.txt <==
{{0,1},{1,2}} 7
{{0,1},{1,2},{0,6}} 7
{{0,1},{1,2},{0,6},{5,6}} 6
{{0,1},{1,2},{1,6}} 6
{{0,1},{1,2},{1,6},{5,6}} 7
{{0,1},{1,2},{0,6},{2,6},{5,6}} 6
{{0,1},{1,2},{0,5},{2,6},{5,6}} 7
{{0,1},{1,2},{0,5},{0,6},{3,6}} 6
{{0,1},{1,2},{0,5},{1,6},{3,6},{5,6}} 7
{{0,1},{1,2},{0,5},{0,6},{1,6},{3,6}} 6
{{0,1},{1,2},{0,5},{2,5},{0,6},{3,6},{5,6}} 5
{{0,1},{1,2},{0,5},{3,5},{2,6},{3,6}} 5


==> single-edge-8.txt <==
{{0,1},{1,2}} 7
{{0,1},{1,2},{0,7}} 7
{{0,1},{1,2},{0,7},{6,7}} 7
{{0,1},{1,2},{1,7},{6,7}} 7
{{0,1},{1,2},{1,7},{5,7},{6,7}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7}} 7
{{0,1},{1,2},{0,6},{2,7},{6,7}} 7
{{0,1},{1,2},{0,6},{2,7},{5,7},{6,7}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7}} 6
{{0,1},{1,2},{0,6},{5,6},{0,7},{2,7},{5,7}} 6
{{0,1},{1,2},{0,6},{5,6},{0,7},{3,7}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{3,7},{6,7}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{3,7},{5,7}} 6
{{0,1},{1,2},{1,6},{5,6},{0,7},{2,7},{5,7}} 7
{{0,1},{1,2},{0,5},{2,6},{5,6},{0,7},{3,7},{6,7}} 7
{{0,1},{1,2},{0,5},{0,6},{3,6},{2,7},{3,7},{5,7}} 6
{{0,1},{1,2},{0,5},{0,6},{3,6},{0,7},{2,7},{3,7},{5,7}} 6
{{0,1},{1,2},{0,5},{2,5},{0,6},{3,6},{5,6},{0,7},{1,7},{3,7}} 5


==> single-edge-9.txt <==
{{0,1},{1,2},{0,8},{7,8}} 7
{{0,1},{1,2},{1,8},{6,8},{7,8}} 7
{{0,1},{1,2},{0,7},{0,8},{6,8}} 7
{{0,1},{1,2},{0,7},{1,8},{5,8},{6,8},{7,8}} 7
{{0,1},{1,2},{0,7},{2,8},{6,8},{7,8}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{5,8}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{7,8}} 7
{{0,1},{1,2},{0,7},{6,7},{1,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,7},{6,7},{2,8},{6,8}} 7
{{0,1},{1,2},{0,7},{6,7},{0,8},{2,8},{5,8},{6,8}} 7
{{0,1},{1,2},{1,7},{6,7},{1,8},{5,8}} 7
{{0,1},{1,2},{1,7},{6,7},{0,8},{2,8},{5,8},{6,8}} 7
{{0,1},{1,2},{1,7},{5,7},{6,7},{0,8},{2,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{2,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{0,8},{3,8}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{3,8},{7,8}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{3,8},{6,8},{7,8}} 7
{{0,1},{1,2},{0,6},{0,7},{5,7},{1,8},{3,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{2,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{1,8},{3,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,6},{1,7},{5,7},{6,7},{0,8},{1,8},{3,8},{5,8}} 7
{{0,1},{1,2},{0,6},{2,7},{5,7},{6,7},{0,8},{1,8},{3,8},{5,8},{7,8}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{2,8},{5,8},{7,8}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{6,7},{1,8},{3,8},{5,8},{7,8}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{0,8},{3,8},{7,8}} 6
{{0,1},{1,2},{0,6},{5,6},{2,7},{5,7},{1,8},{3,8},{6,8},{7,8}} 7
{{0,1},{1,2},{0,6},{5,6},{0,7},{2,7},{5,7},{0,8},{3,8},{7,8}} 6
{{0,1},{1,2},{0,6},{5,6},{0,7},{2,7},{5,7},{1,8},{3,8},{5,8},{7,8}} 6
{{0,1},{1,2},{0,6},{5,6},{0,7},{3,7},{1,8},{2,8},{3,8},{5,8},{6,8},{7,8}} 6
{{0,1},{1,2},{0,6},{5,6},{1,7},{3,7},{6,7},{0,8},{1,8},{3,8},{5,8}} 7
{{0,1},{1,2},{0,6},{5,6},{1,7},{3,7},{5,7},{2,8},{3,8},{6,8}} 6
{{0,1},{1,2},{0,5},{2,6},{5,6},{0,7},{3,7},{6,7},{1,8},{3,8},{5,8}} 7
{{0,1},{1,2},{0,5},{2,6},{5,6},{0,7},{3,7},{6,7},{1,8},{3,8},{5,8},{6,8}} 7
{{0,1},{1,2},{0,5},{2,5},{0,6},{3,6},{5,6},{0,7},{1,7},{3,7},{2,8},{3,8},{5,8},{7,8}} 5

